Central schemes for networked scalar conservation laws

We propose a novel scheme to numerically solve scalar conservation laws on networks without the necessity to solve Riemann problems at the junction. The scheme is derived using the relaxation system introduced in [Jin and Xin, Comm. Pure Appl. Math. 48(3), 235-276 (1995)] and taking the relaxation limit also at the nodes of the network. The scheme is mass conservative and yields well defined and easy-to-compute coupling conditions even for general networks. We discuss higher order extension of the scheme and applications to traffic flow and two-phase flow. In the former we compare with results obtained in literature.

==> input/BL21_2.dat <==
-1.0	-1.0	0.0	1.0	0.16	0.15999999999999992
-0.9966442953020134	-0.9966442953020134	0.003355704697986577	1.0	0.16	0.1599999999999999
-0.9932885906040269	-0.9932885906040269	0.006711409395973154	1.0	0.16	0.1599999999999999
-0.9899328859060402	-0.9899328859060402	0.010067114093959731	1.0	0.16	0.1599999999999999
-0.9865771812080537	-0.9865771812080537	0.013422818791946308	1.0	0.16	0.1599999999999999
-0.9832214765100671	-0.9832214765100671	0.016778523489932886	1.0	0.16	0.1599999999999999
-0.9798657718120806	-0.9798657718120806	0.020134228187919462	1.0	0.16	0.1599999999999999
-0.9765100671140939	-0.9765100671140939	0.02348993288590604	1.0	0.16	0.1599999999999999
-0.9731543624161074	-0.9731543624161074	0.026845637583892617	1.0	0.16	0.1599999999999999
-0.9697986577181208	-0.9697986577181208	0.030201342281879196	1.0	0.16	0.1599999999999999
-0.9664429530201343	-0.9664429530201343	0.03355704697986577	1.0	0.16	0.1599999999999999
-0.9630872483221476	-0.9630872483221476	0.03691275167785235	1.0	0.16	0.1599999999999999
-0.9597315436241611	-0.9597315436241611	0.040268456375838924	1.0	0.16	0.1599999999999999
-0.9563758389261745	-0.9563758389261745	0.0436241610738255	1.0	0.16	0.1599999999999999
-0.9530201342281879	-0.9530201342281879	0.04697986577181208	1.0	0.16	0.1599999999999999
-0.9496644295302014	-0.9496644295302014	0.050335570469798654	1.0	0.16	0.1599999999999999
-0.9463087248322147	-0.9463087248322147	0.053691275167785234	1.0	0.16	0.1599999999999999
-0.9429530201342282	-0.9429530201342282	0.05704697986577181	1.0	0.16	0.1599999999999999
-0.9395973154362416	-0.9395973154362416	0.06040268456375839	1.0	0.16	0.1599999999999999
-0.9362416107382551	-0.9362416107382551	0.06375838926174497	1.0	0.16	0.1599999999999999
-0.9328859060402684	-0.9328859060402684	0.06711409395973154	1.0	0.16	0.1599999999999998
-0.9295302013422819	-0.9295302013422819	0.07046979865771812	1.0	0.16	0.1599999999999993
-0.9261744966442953	-0.9261744966442953	0.0738255033557047	1.0	0.16	0.1599999999999984
-0.9228187919463087	-0.9228187919463087	0.07718120805369127	1.0	0.16	0.1599999999999973
-0.9194630872483222	-0.9194630872483222	0.08053691275167785	1.0	0.16	0.15999999999999634
-0.9161073825503355	-0.9161073825503355	0.08389261744966443	1.0	0.16	0.15999999999999562
-0.912751677852349	-0.912751677852349	0.087248322147651	1.0	0.16	0.1599999999999946
-0.9093959731543624	-0.9093959731543624	0.09060402684563758	1.0	0.16	0.1599999999983413
-0.9060402684563759	-0.9060402684563759	0.09395973154362416	1.0	0.16	0.15999998827513864
-0.9026845637583892	-0.9026845637583892	0.09731543624161074	1.0	0.16	0.15991462538207316
-0.8993288590604027	-0.8993288590604027	0.10067114093959731	1.0	0.16	0.14560020218486266
-0.8959731543624161	-0.8959731543624161	0.1040268456375839	1.0	0.16	0.08558283203100431
-0.8926174496644296	-0.8926174496644296	0.10738255033557047	1.0	0.16	0.020978462065174473
-0.889261744966443	-0.889261744966443	0.11073825503355705	1.0	0.16	0.0
-0.8859060402684564	-0.8859060402684564	0.11409395973154363	1.0	0.16	0.0
-0.8825503355704698	-0.8825503355704698	0.1174496644295302	1.0	0.16	0.0
-0.8791946308724832	-0.8791946308724832	0.12080536912751678	1.0	0.16	0.0
-0.8758389261744967	-0.8758389261744967	0.12416107382550336	1.0	0.16	0.0
-0.87248322147651	-0.87248322147651	0.12751677852348994	1.0	0.16	0.0
-0.8691275167785235	-0.8691275167785235	0.13087248322147652	1.0	0.16	0.0
-0.8657718120805369	-0.8657718120805369	0.1342281879194631	1.0	0.16	0.0
-0.8624161073825504	-0.8624161073825504	0.13758389261744966	1.0	0.16	0.0
-0.8590604026845637	-0.8590604026845637	0.14093959731543623	1.0	0.16	0.0
-0.8557046979865772	-0.8557046979865772	0.14429530201342283	1.0	0.16	0.0
-0.8523489932885906	-0.8523489932885906	0.1476510067114094	1.0	0.16	0.0
-0.848993288590604	-0.848993288590604	0.15100671140939598	1.0	0.16	0.0
-0.8456375838926175	-0.8456375838926175	0.15436241610738255	1.0	0.16	0.0
-0.8422818791946309	-0.8422818791946309	0.15771812080536912	1.0	0.16	0.0
-0.8389261744966443	-0.8389261744966443	0.1610738255033557	1.0	0.16	0.0
-0.8355704697986577	-0.8355704697986577	0.1644295302013423	1.0	0.16	0.0
-0.8322147651006712	-0.8322147651006712	0.16778523489932887	1.0	0.16	0.0
-0.8288590604026845	-0.8288590604026845	0.17114093959731544	1.0	0.16	0.0
-0.825503355704698	-0.825503355704698	0.174496644295302	1.0	0.16	0.0
-0.8221476510067114	-0.8221476510067114	0.17785234899328858	1.0	0.16	0.0
-0.8187919463087249	-0.8187919463087249	0.18120805369127516	1.0	0.16	0.0
-0.8154362416107382	-0.8154362416107382	0.18456375838926176	1.0	0.16	0.0
-0.8120805369127517	-0.8120805369127517	0.18791946308724833	1.0	0.16	0.0
-0.8087248322147651	-0.8087248322147651	0.1912751677852349	1.0	0.16	0.0
-0.8053691275167785	-0.8053691275167785	0.19463087248322147	1.0	0.16	0.0
-0.802013422818792	-0.802013422818792	0.19798657718120805	1.0	0.16	0.0
-0.7986577181208054	-0.7986577181208054	0.20134228187919462	1.0	0.16	0.0
-0.7953020134228188	-0.7953020134228188	0.20469798657718122	1.0	0.16	0.0
-0.7919463087248322	-0.7919463087248322	0.2080536912751678	1.0	0.16	0.0
-0.7885906040268457	-0.7885906040268457	0.21140939597315436	1.0	0.16	0.0
-0.785234899328859	-0.785234899328859	0.21476510067114093	1.0	0.16	0.0
-0.7818791946308725	-0.7818791946308725	0.2181208053691275	1.0	0.16	0.0
-0.7785234899328859	-0.7785234899328859	0.2214765100671141	1.0	0.16	0.0
-0.7751677852348993	-0.7751677852348993	0.22483221476510068	1.0	0.16	0.0
-0.7718120805369127	-0.7718120805369127	0.22818791946308725	1.0	0.16	0.0
-0.7684563758389262	-0.7684563758389262	0.23154362416107382	1.0	0.16	0.0
-0.7651006711409396	-0.7651006711409396	0.2348993288590604	1.0	0.16	0.0
-0.761744966442953	-0.761744966442953	0.23825503355704697	1.0	0.16	0.0
-0.7583892617449665	-0.7583892617449665	0.24161073825503357	1.0	0.16	0.0
-0.7550335570469798	-0.7550335570469798	0.24496644295302014	1.0	0.16	0.0
-0.7516778523489933	-0.7516778523489933	0.2483221476510067	1.0	0.16	0.0
-0.7483221476510067	-0.7483221476510067	0.2516778523489933	1.0	0.16	0.0
-0.7449664429530201	-0.7449664429530201	0.2550335570469799	1.0	0.16	0.0
-0.7416107382550335	-0.7416107382550335	0.25838926174496646	1.0	0.16	0.0
-0.738255033557047	-0.738255033557047	0.26174496644295303	1.0	0.16	0.0
-0.7348993288590604	-0.7348993288590604	0.2651006711409396	1.0	0.16	0.0
-0.7315436241610738	-0.7315436241610738	0.2684563758389262	1.0	0.16	0.0
-0.7281879194630873	-0.7281879194630873	0.27181208053691275	1.0	0.16	0.0
-0.7248322147651007	-0.7248322147651007	0.2751677852348993	1.0	0.16	0.0
-0.7214765100671141	-0.7214765100671141	0.2785234899328859	1.0	0.16	0.0
-0.7181208053691275	-0.7181208053691275	0.28187919463087246	1.0	0.16	0.0
-0.714765100671141	-0.714765100671141	0.28523489932885904	1.0	0.16	0.0
-0.7114093959731543	-0.7114093959731543	0.28859060402684567	1.0	0.16	0.0
-0.7080536912751678	-0.7080536912751678	0.29194630872483224	1.0	0.16	0.0
-0.7046979865771812	-0.7046979865771812	0.2953020134228188	1.0	0.16	0.0
-0.7013422818791946	-0.7013422818791946	0.2986577181208054	1.0	0.16	0.0
-0.697986577181208	-0.697986577181208	0.30201342281879195	1.0	0.16	0.0
-0.6946308724832215	-0.6946308724832215	0.3053691275167785	1.0	0.16	0.0
-0.6912751677852349	-0.6912751677852349	0.3087248322147651	1.0	0.16	0.0
-0.6879194630872483	-0.6879194630872483	0.31208053691275167	1.0	0.16	0.0
-0.6845637583892618	-0.6845637583892618	0.31543624161073824	1.0	0.16	0.0
-0.6812080536912752	-0.6812080536912752	0.3187919463087248	1.0	0.16	0.0
-0.6778523489932886	-0.6778523489932886	0.3221476510067114	1.0	0.16	0.0
-0.674496644295302	-0.674496644295302	0.32550335570469796	1.0	0.16	0.0
-0.6711409395973154	-0.6711409395973154	0.3288590604026846	1.0	0.16	0.0
-0.6677852348993288	-0.6677852348993288	0.33221476510067116	1.0	0.16	0.0
-0.6644295302013423	-0.6644295302013423	0.33557046979865773	1.0	0.16	0.0
-0.6610738255033557	-0.6610738255033557	0.3389261744966443	1.0	0.16	0.0
-0.6577181208053691	-0.6577181208053691	0.3422818791946309	1.0	0.16	0.0
-0.6543624161073825	-0.6543624161073825	0.34563758389261745	1.0	0.16	0.0
-0.651006711409396	-0.651006711409396	0.348993288590604	1.0	0.16	0.0
-0.6476510067114094	-0.6476510067114094	0.3523489932885906	1.0	0.16	0.0
-0.6442953020134228	-0.6442953020134228	0.35570469798657717	1.0	0.16	0.0
-0.6409395973154363	-0.6409395973154363	0.35906040268456374	1.0	0.16	0.0
-0.6375838926174497	-0.6375838926174497	0.3624161073825503	1.0	0.16	0.0
-0.6342281879194631	-0.6342281879194631	0.36577181208053694	1.0	0.16	0.0
-0.6308724832214765	-0.6308724832214765	0.3691275167785235	1.0	0.16	0.0
-0.6275167785234899	-0.6275167785234899	0.3724832214765101	1.0	0.16	0.0
-0.6241610738255033	-0.6241610738255033	0.37583892617449666	1.0	0.16	0.0
-0.6208053691275168	-0.6208053691275168	0.37919463087248323	1.0	0.16	0.0
-0.6174496644295302	-0.6174496644295302	0.3825503355704698	1.0	0.16	0.0
-0.6140939597315436	-0.6140939597315436	0.3859060402684564	1.0	0.16	0.0
-0.610738255033557	-0.610738255033557	0.38926174496644295	1.0	0.16	0.0
-0.6073825503355705	-0.6073825503355705	0.3926174496644295	1.0	0.16	0.0
-0.6040268456375839	-0.6040268456375839	0.3959731543624161	1.0	0.16	0.0
-0.6006711409395973	-0.6006711409395973	0.39932885906040266	1.0	0.16	0.0
-0.5973154362416108	-0.5973154362416108	0.40268456375838924	1.0	0.16	0.0
-0.5939597315436241	-0.5939597315436241	0.40604026845637586	1.0	0.16	0.0
-0.5906040268456376	-0.5906040268456376	0.40939597315436244	1.0	0.16	0.0
-0.587248322147651	-0.587248322147651	0.412751677852349	1.0	0.16	0.0
-0.5838926174496644	-0.5838926174496644	0.4161073825503356	1.0	0.16	0.0
-0.5805369127516778	-0.5805369127516778	0.41946308724832215	1.0	0.16	0.0
-0.5771812080536913	-0.5771812080536913	0.4228187919463087	1.0	0.16	0.0
-0.5738255033557047	-0.5738255033557047	0.4261744966442953	1.0	0.16	0.0
-0.5704697986577181	-0.5704697986577181	0.42953020134228187	1.0	0.16	0.0
-0.5671140939597316	-0.5671140939597316	0.43288590604026844	1.0	0.16	0.0
-0.563758389261745	-0.563758389261745	0.436241610738255	1.0	0.16	0.0
-0.5604026845637584	-0.5604026845637584	0.4395973154362416	1.0	0.16	0.0
-0.5570469798657718	-0.5570469798657718	0.4429530201342282	1.0	0.16	0.0
-0.5536912751677852	-0.5536912751677852	0.4463087248322148	1.0	0.16	0.0
-0.5503355704697986	-0.5503355704697986	0.44966442953020136	1.0	0.16	0.0
-0.5469798657718121	-0.5469798657718121	0.45302013422818793	1.0	0.16	0.0
-0.5436241610738255	-0.5436241610738255	0.4563758389261745	1.0	0.16	0.0
-0.5402684563758389	-0.5402684563758389	0.4597315436241611	1.0	0.16	0.0
-0.5369127516778524	-0.5369127516778524	0.46308724832214765	1.0	0.16	0.0
-0.5335570469798658	-0.5335570469798658	0.4664429530201342	1.0	0.16	0.0
-0.5302013422818792	-0.5302013422818792	0.4697986577181208	1.0	0.16	0.0
-0.5268456375838926	-0.5268456375838926	0.47315436241610737	1.0	0.16	0.0
-0.5234899328859061	-0.5234899328859061	0.47651006711409394	1.0	0.16	0.0
-0.5201342281879195	-0.5201342281879195	0.4798657718120805	0.9994508388040074	0.16	0.0
-0.5167785234899329	-0.5167785234899329	0.48322147651006714	0.9976346870399276	0.16	0.0
-0.5134228187919463	-0.5134228187919463	0.4865771812080537	0.9944157335903762	0.16	0.0
-0.5100671140939597	-0.5100671140939597	0.4899328859060403	0.9899046105127669	0.16	0.0
-0.5067114093959731	-0.5067114093959731	0.49328859060402686	0.9842840807151225	0.16	0.0
-0.5033557046979866	-0.5033557046979866	0.4966442953020134	0.9777803360165727	0.16	0.0
-0.5	-0.5	0.5	0.9706292811298989	0.16	0.0
-0.49664429530201337	-0.49664429530201337	0.5033557046979866	0.9630494683512238	0.16	0.0
-0.49328859060402686	-0.49328859060402686	0.5067114093959731	0.9552260672497405	0.16	0.0
-0.4899328859060402	-0.4899328859060402	0.5100671140939598	0.9473051686855313	0.16	0.0
-0.4865771812080537	-0.4865771812080537	0.5134228187919463	0.9393953486974801	0.16	0.0
-0.4832214765100671	-0.4832214765100671	0.5167785234899329	0.9315731083286857	0.16	0.0
-0.47986577181208057	-0.47986577181208057	0.5201342281879194	0.923889568187831	0.16	0.0
-0.47651006711409394	-0.47651006711409394	0.5234899328859061	0.916376831879866	0.16	0.0
-0.4731543624161074	-0.4731543624161074	0.5268456375838926	0.9090533009923326	0.16	0.0
-0.4697986577181208	-0.4697986577181208	0.5302013422818792	0.9019277860806291	0.16	0.0
-0.4664429530201343	-0.4664429530201343	0.5335570469798657	0.8950025422621859	0.16	0.0
-0.46308724832214765	-0.46308724832214765	0.5369127516778524	0.8882754540562109	0.16	0.0
-0.459731543624161	-0.459731543624161	0.540268456375839	0.8817415893829272	0.16	0.0
-0.4563758389261745	-0.4563758389261745	0.5436241610738255	0.875394298828317	0.16	0.0
-0.4530201342281879	-0.4530201342281879	0.5469798657718121	0.8692259877805163	0.16	0.0
-0.44966442953020136	-0.44966442953020136	0.5503355704697986	0.863228650208627	0.16	0.0
-0.44630872483221473	-0.44630872483221473	0.5536912751677853	0.8573942264094128	0.16	0.0
-0.4429530201342282	-0.4429530201342282	0.5570469798657718	0.8517148305442731	0.16	0.0
-0.4395973154362416	-0.4395973154362416	0.5604026845637584	0.846182883531909	0.16	0.0
-0.43624161073825507	-0.43624161073825507	0.5637583892617449	0.8407911797843797	0.16	0.0
-0.43288590604026844	-0.43288590604026844	0.5671140939597316	0.8355329105011342	0.16	0.0
-0.4295302013422819	-0.4295302013422819	0.5704697986577181	0.8304016609620472	0.16	0.0
-0.4261744966442953	-0.4261744966442953	0.5738255033557047	0.8253913943747945	0.16	0.0
-0.42281879194630867	-0.42281879194630867	0.5771812080536913	0.820496430533163	0.16	0.0
-0.41946308724832215	-0.41946308724832215	0.5805369127516778	0.8157114240639884	0.16	0.0
-0.4161073825503355	-0.4161073825503355	0.5838926174496645	0.8110313445016216	0.16	0.0
-0.412751677852349	-0.412751677852349	0.587248322147651	0.806451458799811	0.16	0.0
-0.4093959731543624	-0.4093959731543624	0.5906040268456376	0.8019673160210556	0.16	0.0
-0.40604026845637586	-0.40604026845637586	0.5939597315436241	0.7975747336209961	0.16	0.0
-0.40268456375838924	-0.40268456375838924	0.5973154362416108	0.7932697847551662	0.16	0.0
-0.3993288590604027	-0.3993288590604027	0.6006711409395973	0.7890487861997582	0.16	0.0
-0.3959731543624161	-0.3959731543624161	0.6040268456375839	0.784908286675164	0.16	0.0
-0.3926174496644296	-0.3926174496644296	0.6073825503355704	0.7808450555248262	0.16	0.0
-0.38926174496644295	-0.38926174496644295	0.610738255033557	0.7768560718096776	0.16	0.0
-0.38590604026845643	-0.38590604026845643	0.6140939597315436	0.7729385139346224	0.16	0.0
-0.3825503355704698	-0.3825503355704698	0.6174496644295302	0.7690897499445386	0.16	0.0
-0.3791946308724832	-0.3791946308724832	0.6208053691275168	0.7653073286309641	0.16	0.0
-0.37583892617449666	-0.37583892617449666	0.6241610738255033	0.7615889715904922	0.16	0.0
-0.37248322147651003	-0.37248322147651003	0.62751677852349	0.7579325663798661	0.16	0.0
-0.3691275167785235	-0.3691275167785235	0.6308724832214765	0.7543361609242054	0.16	0.0
-0.3657718120805369	-0.3657718120805369	0.6342281879194631	0.7507979593547676	0.16	0.0
-0.36241610738255037	-0.36241610738255037	0.6375838926174496	0.7473163194818044	0.16	0.0
-0.35906040268456374	-0.35906040268456374	0.6409395973154363	0.7438897521482167	0.16	0.0
-0.3557046979865772	-0.3557046979865772	0.6442953020134228	0.7405169227644047	0.16	0.0
-0.3523489932885906	-0.3523489932885906	0.6476510067114094	0.7371966553998367	0.16	0.0
-0.3489932885906041	-0.3489932885906041	0.6510067114093959	0.7339279399108417	0.16	0.0
-0.34563758389261745	-0.34563758389261745	0.6543624161073825	0.730709942728765	0.16	0.0
-0.3422818791946308	-0.3422818791946308	0.6577181208053692	0.7275420221343715	0.16	0.0
-0.3389261744966443	-0.3389261744966443	0.6610738255033557	0.7244237491265421	0.16	0.0
-0.3355704697986577	-0.3355704697986577	0.6644295302013423	0.7213549353890845	0.16	0.0
-0.33221476510067116	-0.33221476510067116	0.6677852348993288	0.71833567041567	0.16	0.0
-0.32885906040268453	-0.32885906040268453	0.6711409395973155	0.7153663706329703	0.16	0.0
-0.325503355704698	-0.325503355704698	0.674496644295302	0.7124478444456499	0.16	0.0
-0.3221476510067114	-0.3221476510067114	0.6778523489932886	0.7095813785984282	0.16	0.0
-0.31879194630872487	-0.31879194630872487	0.6812080536912751	0.706768853162976	0.16	0.0
-0.31543624161073824	-0.31543624161073824	0.6845637583892618	0.7040128947467322	0.16	0.0
-0.3120805369127517	-0.3120805369127517	0.6879194630872483	0.70131707983291	0.16	0.0
-0.3087248322147651	-0.3087248322147651	0.6912751677852349	0.6986862015510462	0.16	0.0
-0.30536912751677847	-0.30536912751677847	0.6946308724832215	0.6961266116579096	0.16	0.0
-0.30201342281879195	-0.30201342281879195	0.697986577181208	0.6936466415154071	0.16	0.0
-0.2986577181208053	-0.2986577181208053	0.7013422818791947	0.6912570859088798	0.16	0.0
-0.2953020134228188	-0.2953020134228188	0.7046979865771812	0.6889716947929401	0.16	0.0
-0.2919463087248322	-0.2919463087248322	0.7080536912751678	0.6868075547781931	0.16	0.0
-0.28859060402684567	-0.28859060402684567	0.7114093959731543	0.684785155803923	0.16	0.0
-0.28523489932885904	-0.28523489932885904	0.714765100671141	0.6829278474439189	0.16	0.0
-0.2818791946308725	-0.2818791946308725	0.7181208053691275	0.681260340156197	0.16	0.0
-0.2785234899328859	-0.2785234899328859	0.7214765100671141	0.6798059765360476	0.16	0.0
-0.2751677852348994	-0.2751677852348994	0.7248322147651006	0.678582771173579	0.16	0.0
-0.27181208053691275	-0.27181208053691275	0.7281879194630873	0.6775987259058628	0.16	0.0
-0.2684563758389261	-0.2684563758389261	0.7315436241610739	0.6768475587712055	0.16	0.0
-0.2651006711409396	-0.2651006711409396	0.7348993288590604	0.6763064379825735	0.16	0.0
-0.261744966442953	-0.261744966442953	0.738255033557047	0.6759371864208675	0.16	0.0
-0.25838926174496646	-0.25838926174496646	0.7416107382550335	0.6756914861967321	0.16	0.0
-0.25503355704697983	-0.25503355704697983	0.7449664429530202	0.6755190969009244	0.16	0.0
-0.2516778523489933	-0.2516778523489933	0.7483221476510067	0.6753767201036373	0.16	0.0
-0.24832214765100669	-0.24832214765100669	0.7516778523489933	0.6752346982505067	0.16	0.0
-0.24496644295302017	-0.24496644295302017	0.7550335570469798	0.6750795483808214	0.16	0.0
-0.24161073825503354	-0.24161073825503354	0.7583892617449665	0.6749119865683594	0.16	0.0
-0.23825503355704702	-0.23825503355704702	0.761744966442953	0.6747417421520894	0.16	0.0
-0.2348993288590604	-0.2348993288590604	0.7651006711409396	0.6745813558078362	0.16	0.0
-0.23154362416107388	-0.23154362416107388	0.7684563758389261	0.6744410616206957	0.16	0.0
-0.22818791946308725	-0.22818791946308725	0.7718120805369127	0.6743260198571956	0.16	0.0
-0.22483221476510062	-0.22483221476510062	0.7751677852348994	0.6742360821237758	0.16	0.0
-0.2214765100671141	-0.2214765100671141	0.7785234899328859	0.6741673862643033	0.16	0.0
-0.21812080536912748	-0.21812080536912748	0.7818791946308725	0.6741146489304798	0.16	0.0
-0.21476510067114096	-0.21476510067114096	0.785234899328859	0.6740730848276201	0.16	0.0
-0.21140939597315433	-0.21140939597315433	0.7885906040268457	0.6740393196346098	0.16	0.0
-0.20805369127516782	-0.20805369127516782	0.7919463087248322	0.6740112991854702	0.16	0.0
-0.2046979865771812	-0.2046979865771812	0.7953020134228188	0.673987613709302	0.16	0.0
-0.20134228187919467	-0.20134228187919467	0.7986577181208053	0.673966321267606	0.16	0.0
-0.19798657718120805	-0.19798657718120805	0.802013422818792	0.673942741724679	0.16	0.0
-0.19463087248322153	-0.19463087248322153	0.8053691275167785	0.6739017723603264	0.16	0.0
-0.1912751677852349	-0.1912751677852349	0.8087248322147651	0.6737966930254751	0.16	0.0
-0.18791946308724827	-0.18791946308724827	0.8120805369127517	0.6735119625632776	0.16	0.0
-0.18456375838926176	-0.18456375838926176	0.8154362416107382	0.6726742484256671	0.16	0.0
-0.18120805369127513	-0.18120805369127513	0.8187919463087249	0.6702177718248151	0.16	0.0
-0.1778523489932886	-0.1778523489932886	0.8221476510067114	0.6632781573195571	0.16	0.0
-0.17449664429530198	-0.17449664429530198	0.825503355704698	0.6399807565248888	0.16	0.0
-0.17114093959731547	-0.17114093959731547	0.8288590604026845	0.5601713837256916	0.16	0.0
-0.16778523489932884	-0.16778523489932884	0.8322147651006712	0.2154431512524944	0.16	0.0
-0.16442953020134232	-0.16442953020134232	0.8355704697986577	0.0	0.16	0.0
-0.1610738255033557	-0.1610738255033557	0.8389261744966443	0.0	0.16	0.0
-0.15771812080536918	-0.15771812080536918	0.8422818791946308	0.0	0.16	0.0
-0.15436241610738255	-0.15436241610738255	0.8456375838926175	0.0	0.16	0.0
-0.15100671140939592	-0.15100671140939592	0.8489932885906041	0.0	0.16	0.0
-0.1476510067114094	-0.1476510067114094	0.8523489932885906	0.0	0.16	0.0
-0.14429530201342278	-0.14429530201342278	0.8557046979865772	0.0	0.16	0.0
-0.14093959731543626	-0.14093959731543626	0.8590604026845637	0.0	0.16	0.0
-0.13758389261744963	-0.13758389261744963	0.8624161073825504	0.0	0.16	0.0
-0.13422818791946312	-0.13422818791946312	0.8657718120805369	0.0	0.16	0.0
-0.1308724832214765	-0.1308724832214765	0.8691275167785235	0.0	0.16	0.0
-0.12751677852348997	-0.12751677852348997	0.87248322147651	0.0	0.16	0.0
-0.12416107382550334	-0.12416107382550334	0.8758389261744967	0.0	0.16	0.0
-0.12080536912751683	-0.12080536912751683	0.8791946308724832	0.0	0.16	0.0
-0.1174496644295302	-0.1174496644295302	0.8825503355704698	0.0	0.16	0.0
-0.11409395973154357	-0.11409395973154357	0.8859060402684564	0.0	0.16	0.0
-0.11073825503355705	-0.11073825503355705	0.889261744966443	0.0	0.16	0.0
-0.10738255033557043	-0.10738255033557043	0.8926174496644296	0.0	0.16	0.0
-0.10402684563758391	-0.10402684563758391	0.8959731543624161	0.0	0.16	0.0
-0.10067114093959728	-0.10067114093959728	0.8993288590604027	0.0	0.16	0.0
-0.09731543624161076	-0.09731543624161076	0.9026845637583892	0.0	0.16	0.0
-0.09395973154362414	-0.09395973154362414	0.9060402684563759	0.0	0.16	0.0
-0.09060402684563762	-0.09060402684563762	0.9093959731543624	0.0	0.16	0.0
-0.08724832214765099	-0.08724832214765099	0.912751677852349	0.0	0.16	0.0
-0.08389261744966447	-0.08389261744966447	0.9161073825503355	0.0	0.16	0.0
-0.08053691275167785	-0.08053691275167785	0.9194630872483222	0.0	0.16	0.0
-0.07718120805369133	-0.07718120805369133	0.9228187919463087	0.0	0.16	0.0
-0.0738255033557047	-0.0738255033557047	0.9261744966442953	0.0	0.16	0.0
-0.07046979865771807	-0.07046979865771807	0.9295302013422819	0.0	0.16	0.0
-0.06711409395973156	-0.06711409395973156	0.9328859060402684	0.0	0.16	0.0
-0.06375838926174493	-0.06375838926174493	0.9362416107382551	-6.625780832123868e-25	0.16	0.0
-0.06040268456375841	-0.06040268456375841	0.9395973154362416	-6.79890495799565e-24	0.16	0.0
-0.057046979865771785	-0.057046979865771785	0.9429530201342282	-2.1305232697063537e-23	0.16	0.0
-0.05369127516778527	-0.05369127516778527	0.9463087248322147	-4.004940056730635e-23	0.16	0.0
-0.05033557046979864	-0.05033557046979864	0.9496644295302014	-5.634098478103666e-23	0.16	0.0
-0.046979865771812124	-0.046979865771812124	0.9530201342281879	-6.319477339463273e-23	0.16	0.0
-0.043624161073825496	-0.043624161073825496	0.9563758389261745	3.29622840425657e-23	0.16	0.0
-0.04026845637583898	-0.04026845637583898	0.959731543624161	3.823329315811208e-22	0.16	0.0
-0.03691275167785235	-0.03691275167785235	0.9630872483221476	9.998193131405585e-22	0.16	0.0
-0.03355704697986572	-0.03355704697986572	0.9664429530201343	1.751777513385446e-21	0.16	0.0
-0.030201342281879207	-0.030201342281879207	0.9697986577181208	2.4503590427353513e-21	0.16	0.0
-0.02684563758389258	-0.02684563758389258	0.9731543624161074	2.937445991198975e-21	0.16	0.0
-0.023489932885906062	-0.023489932885906062	0.9765100671140939	3.1824115604965265e-21	0.16	0.0
-0.020134228187919434	-0.020134228187919434	0.9798657718120806	3.3590759500369615e-21	0.16	0.0
-0.016778523489932917	-0.016778523489932917	0.9832214765100671	2.3526267882080278e-18	0.16	0.0
-0.01342281879194629	-0.01342281879194629	0.9865771812080537	9.478450612717598e-18	0.16	0.0
-0.010067114093959773	-0.010067114093959773	0.9899328859060402	1.994965894052899e-17	0.16	0.0
-0.006711409395973145	-0.006711409395973145	0.9932885906040269	3.353444727144836e-17	0.16	0.0
-0.003355704697986628	-0.003355704697986628	0.9966442953020134	4.981257105733832e-17	0.15999999999999998	0.0
0.0	0.0	1.0	7.384431572660848e-17	0.1599999999999999	0.0


==> input/BL21_3.dat <==
-1.0	-1.0	0.0	1.0	0.16	0.7823227788680615
-0.9966442953020134	-0.9966442953020134	0.003355704697986577	1.0	0.16	0.7821272431161996
-0.9932885906040269	-0.9932885906040269	0.006711409395973154	1.0	0.16	0.7815400758967519
-0.9899328859060402	-0.9899328859060402	0.010067114093959731	1.0	0.16	0.7802719302073022
-0.9865771812080537	-0.9865771812080537	0.013422818791946308	1.0	0.16	0.7779996469400051
-0.9832214765100671	-0.9832214765100671	0.016778523489932886	1.0	0.16	0.7744695296629196
-0.9798657718120806	-0.9798657718120806	0.020134228187919462	1.0	0.16	0.7695717557421478
-0.9765100671140939	-0.9765100671140939	0.02348993288590604	1.0	0.16	0.7633602578375032
-0.9731543624161074	-0.9731543624161074	0.026845637583892617	1.0	0.16	0.7560203186206695
-0.9697986577181208	-0.9697986577181208	0.030201342281879196	1.0	0.16	0.747808825326825
-0.9664429530201343	-0.9664429530201343	0.03355704697986577	1.0	0.16	0.7389954609885848
-0.9630872483221476	-0.9630872483221476	0.03691275167785235	1.0	0.16	0.7298219397316624
-0.9597315436241611	-0.9597315436241611	0.040268456375838924	1.0	0.16	0.7204827500068673
-0.9563758389261745	-0.9563758389261745	0.0436241610738255	1.0	0.16	0.7111224519461312
-0.9530201342281879	-0.9530201342281879	0.04697986577181208	1.0	0.16	0.7018423221116743
-0.9496644295302014	-0.9496644295302014	0.050335570469798654	1.0	0.16	0.6927105283542212
-0.9463087248322147	-0.9463087248322147	0.053691275167785234	1.0	0.16	0.6837724322907583
-0.9429530201342282	-0.9429530201342282	0.05704697986577181	1.0	0.16	0.6750596428794217
-0.9395973154362416	-0.9395973154362416	0.06040268456375839	1.0	0.16	0.6665977138133767
-0.9362416107382551	-0.9362416107382551	0.06375838926174497	1.0	0.16	0.6584130190619929
-0.9328859060402684	-0.9328859060402684	0.06711409395973154	1.0	0.16	0.6505395624612919
-0.9295302013422819	-0.9295302013422819	0.07046979865771812	1.0	0.16	0.6430263442516034
-0.9261744966442953	-0.9261744966442953	0.0738255033557047	1.0	0.16	0.635945244879294
-0.9228187919463087	-0.9228187919463087	0.07718120805369127	1.0	0.16	0.6293978035020564
-0.9194630872483222	-0.9194630872483222	0.08053691275167785	1.0	0.16	0.6235165064441824
-0.9161073825503355	-0.9161073825503355	0.08389261744966443	1.0	0.16	0.6184530967974243
-0.912751677852349	-0.912751677852349	0.087248322147651	1.0	0.16	0.6143462456002889
-0.9093959731543624	-0.9093959731543624	0.09060402684563758	1.0	0.16	0.6112689872865077
-0.9060402684563759	-0.9060402684563759	0.09395973154362416	1.0	0.16	0.6091731464238238
-0.9026845637583892	-0.9026845637583892	0.09731543624161074	1.0	0.16	0.6078618699932065
-0.8993288590604027	-0.8993288590604027	0.10067114093959731	1.0	0.16	0.607005355931434
-0.8959731543624161	-0.8959731543624161	0.1040268456375839	1.0	0.16	0.6061397648950062
-0.8926174496644296	-0.8926174496644296	0.10738255033557047	1.0	0.16	0.60457600508745
-0.889261744966443	-0.889261744966443	0.11073825503355705	1.0	0.16	0.6006169080342698
-0.8859060402684564	-0.8859060402684564	0.11409395973154363	1.0	0.16	0.5897588728721876
-0.8825503355704698	-0.8825503355704698	0.1174496644295302	1.0	0.16	0.5597764769310537
-0.8791946308724832	-0.8791946308724832	0.12080536912751678	1.0	0.16	0.43470878382060874
-0.8758389261744967	-0.8758389261744967	0.12416107382550336	1.0	0.16	0.20286123088193367
-0.87248322147651	-0.87248322147651	0.12751677852348994	1.0	0.16	0.1599999999999999
-0.8691275167785235	-0.8691275167785235	0.13087248322147652	1.0	0.16	0.1599999999999999
-0.8657718120805369	-0.8657718120805369	0.1342281879194631	1.0	0.16	0.1599999999999999
-0.8624161073825504	-0.8624161073825504	0.13758389261744966	1.0	0.16	0.1599999999999999
-0.8590604026845637	-0.8590604026845637	0.14093959731543623	1.0	0.16	0.1599999999999999
-0.8557046979865772	-0.8557046979865772	0.14429530201342283	1.0	0.16	0.1599999999999999
-0.8523489932885906	-0.8523489932885906	0.1476510067114094	1.0	0.16	0.1599999999999999
-0.848993288590604	-0.848993288590604	0.15100671140939598	1.0	0.16	0.1599999999999999
-0.8456375838926175	-0.8456375838926175	0.15436241610738255	1.0	0.16	0.1599999999999999
-0.8422818791946309	-0.8422818791946309	0.15771812080536912	1.0	0.16	0.1599999999999999
-0.8389261744966443	-0.8389261744966443	0.1610738255033557	1.0	0.16	0.1599999999999999
-0.8355704697986577	-0.8355704697986577	0.1644295302013423	1.0	0.16	0.1599999999999999
-0.8322147651006712	-0.8322147651006712	0.16778523489932887	1.0	0.16	0.1599999999999999
-0.8288590604026845	-0.8288590604026845	0.17114093959731544	1.0	0.16	0.15999999999999986
-0.825503355704698	-0.825503355704698	0.174496644295302	1.0	0.16	0.15999999999969317
-0.8221476510067114	-0.8221476510067114	0.17785234899328858	1.0	0.16	0.1599999978123312
-0.8187919463087249	-0.8187919463087249	0.18120805369127516	1.0	0.16	0.1599844238998345
-0.8154362416107382	-0.8154362416107382	0.18456375838926176	1.0	0.16	0.15093503256954507
-0.8120805369127517	-0.8120805369127517	0.18791946308724833	1.0	0.16	0.10108444828269958
-0.8087248322147651	-0.8087248322147651	0.1912751677852349	1.0	0.16	0.03087192410275016
-0.8053691275167785	-0.8053691275167785	0.19463087248322147	1.0	0.16	0.0002531373923424437
-0.802013422818792	-0.802013422818792	0.19798657718120805	1.0	0.16	0.0
-0.7986577181208054	-0.7986577181208054	0.20134228187919462	1.0	0.16	0.0
-0.7953020134228188	-0.7953020134228188	0.20469798657718122	1.0	0.16	0.0
-0.7919463087248322	-0.7919463087248322	0.2080536912751678	1.0	0.16	0.0
-0.7885906040268457	-0.7885906040268457	0.21140939597315436	1.0	0.16	0.0
-0.785234899328859	-0.785234899328859	0.21476510067114093	1.0	0.16	0.0
-0.7818791946308725	-0.7818791946308725	0.2181208053691275	1.0	0.16	0.0
-0.7785234899328859	-0.7785234899328859	0.2214765100671141	1.0	0.16	0.0
-0.7751677852348993	-0.7751677852348993	0.22483221476510068	1.0	0.16	0.0
-0.7718120805369127	-0.7718120805369127	0.22818791946308725	1.0	0.16	0.0
-0.7684563758389262	-0.7684563758389262	0.23154362416107382	1.0	0.16	0.0
-0.7651006711409396	-0.7651006711409396	0.2348993288590604	1.0	0.16	0.0
-0.761744966442953	-0.761744966442953	0.23825503355704697	1.0	0.16	0.0
-0.7583892617449665	-0.7583892617449665	0.24161073825503357	1.0	0.16	0.0
-0.7550335570469798	-0.7550335570469798	0.24496644295302014	1.0	0.16	0.0
-0.7516778523489933	-0.7516778523489933	0.2483221476510067	1.0	0.16	0.0
-0.7483221476510067	-0.7483221476510067	0.2516778523489933	1.0	0.16	0.0
-0.7449664429530201	-0.7449664429530201	0.2550335570469799	1.0	0.16	0.0
-0.7416107382550335	-0.7416107382550335	0.25838926174496646	1.0	0.16	0.0
-0.738255033557047	-0.738255033557047	0.26174496644295303	1.0	0.16	0.0
-0.7348993288590604	-0.7348993288590604	0.2651006711409396	1.0	0.16	0.0
-0.7315436241610738	-0.7315436241610738	0.2684563758389262	1.0	0.16	0.0
-0.7281879194630873	-0.7281879194630873	0.27181208053691275	1.0	0.16	0.0
-0.7248322147651007	-0.7248322147651007	0.2751677852348993	1.0	0.16	0.0
-0.7214765100671141	-0.7214765100671141	0.2785234899328859	1.0	0.16	0.0
-0.7181208053691275	-0.7181208053691275	0.28187919463087246	1.0	0.16	0.0
-0.714765100671141	-0.714765100671141	0.28523489932885904	1.0	0.16	0.0
-0.7114093959731543	-0.7114093959731543	0.28859060402684567	1.0	0.16	0.0
-0.7080536912751678	-0.7080536912751678	0.29194630872483224	1.0	0.16	0.0
-0.7046979865771812	-0.7046979865771812	0.2953020134228188	1.0	0.16	0.0
-0.7013422818791946	-0.7013422818791946	0.2986577181208054	1.0	0.16	0.0
-0.697986577181208	-0.697986577181208	0.30201342281879195	1.0	0.16	0.0
-0.6946308724832215	-0.6946308724832215	0.3053691275167785	1.0	0.16	0.0
-0.6912751677852349	-0.6912751677852349	0.3087248322147651	1.0	0.16	0.0
-0.6879194630872483	-0.6879194630872483	0.31208053691275167	1.0	0.16	0.0
-0.6845637583892618	-0.6845637583892618	0.31543624161073824	1.0	0.16	0.0
-0.6812080536912752	-0.6812080536912752	0.3187919463087248	1.0	0.16	0.0
-0.6778523489932886	-0.6778523489932886	0.3221476510067114	1.0	0.16	0.0
-0.674496644295302	-0.674496644295302	0.32550335570469796	1.0	0.16	0.0
-0.6711409395973154	-0.6711409395973154	0.3288590604026846	1.0	0.16	0.0
-0.6677852348993288	-0.6677852348993288	0.33221476510067116	1.0	0.16	0.0
-0.6644295302013423	-0.6644295302013423	0.33557046979865773	1.0	0.16	0.0
-0.6610738255033557	-0.6610738255033557	0.3389261744966443	1.0	0.16	0.0
-0.6577181208053691	-0.6577181208053691	0.3422818791946309	1.0	0.16	0.0
-0.6543624161073825	-0.6543624161073825	0.34563758389261745	1.0	0.16	0.0
-0.651006711409396	-0.651006711409396	0.348993288590604	1.0	0.16	0.0
-0.6476510067114094	-0.6476510067114094	0.3523489932885906	1.0	0.16	0.0
-0.6442953020134228	-0.6442953020134228	0.35570469798657717	1.0	0.16	0.0
-0.6409395973154363	-0.6409395973154363	0.35906040268456374	1.0	0.16	0.0
-0.6375838926174497	-0.6375838926174497	0.3624161073825503	1.0	0.16	0.0
-0.6342281879194631	-0.6342281879194631	0.36577181208053694	1.0	0.16	0.0
-0.6308724832214765	-0.6308724832214765	0.3691275167785235	1.0	0.16	0.0
-0.6275167785234899	-0.6275167785234899	0.3724832214765101	1.0	0.16	0.0
-0.6241610738255033	-0.6241610738255033	0.37583892617449666	1.0	0.16	0.0
-0.6208053691275168	-0.6208053691275168	0.37919463087248323	1.0	0.16	0.0
-0.6174496644295302	-0.6174496644295302	0.3825503355704698	1.0	0.16	0.0
-0.6140939597315436	-0.6140939597315436	0.3859060402684564	1.0	0.16	0.0
-0.610738255033557	-0.610738255033557	0.38926174496644295	1.0	0.16	0.0
-0.6073825503355705	-0.6073825503355705	0.3926174496644295	1.0	0.16	0.0
-0.6040268456375839	-0.6040268456375839	0.3959731543624161	1.0	0.16	0.0
-0.6006711409395973	-0.6006711409395973	0.39932885906040266	1.0	0.16	0.0
-0.5973154362416108	-0.5973154362416108	0.40268456375838924	1.0	0.16	0.0
-0.5939597315436241	-0.5939597315436241	0.40604026845637586	1.0	0.16	0.0
-0.5906040268456376	-0.5906040268456376	0.40939597315436244	1.0	0.16	0.0
-0.587248322147651	-0.587248322147651	0.412751677852349	1.0	0.16	0.0
-0.5838926174496644	-0.5838926174496644	0.4161073825503356	1.0	0.16	0.0
-0.5805369127516778	-0.5805369127516778	0.41946308724832215	1.0	0.16	0.0
-0.5771812080536913	-0.5771812080536913	0.4228187919463087	1.0	0.16	0.0
-0.5738255033557047	-0.5738255033557047	0.4261744966442953	1.0	0.16	0.0
-0.5704697986577181	-0.5704697986577181	0.42953020134228187	1.0	0.16	0.0
-0.5671140939597316	-0.5671140939597316	0.43288590604026844	1.0	0.16	0.0
-0.563758389261745	-0.563758389261745	0.436241610738255	1.0	0.16	0.0
-0.5604026845637584	-0.5604026845637584	0.4395973154362416	1.0	0.16	0.0
-0.5570469798657718	-0.5570469798657718	0.4429530201342282	1.0	0.16	0.0
-0.5536912751677852	-0.5536912751677852	0.4463087248322148	1.0	0.16	0.0
-0.5503355704697986	-0.5503355704697986	0.44966442953020136	1.0	0.16	0.0
-0.5469798657718121	-0.5469798657718121	0.45302013422818793	1.0	0.16	0.0
-0.5436241610738255	-0.5436241610738255	0.4563758389261745	1.0	0.16	0.0
-0.5402684563758389	-0.5402684563758389	0.4597315436241611	1.0	0.16	0.0
-0.5369127516778524	-0.5369127516778524	0.46308724832214765	1.0	0.16	0.0
-0.5335570469798658	-0.5335570469798658	0.4664429530201342	1.0	0.16	0.0
-0.5302013422818792	-0.5302013422818792	0.4697986577181208	1.0	0.16	0.0
-0.5268456375838926	-0.5268456375838926	0.47315436241610737	1.0	0.16	0.0
-0.5234899328859061	-0.5234899328859061	0.47651006711409394	0.9997332602551205	0.16	0.0
-0.5201342281879195	-0.5201342281879195	0.4798657718120805	0.9988204515853222	0.16	0.0
-0.5167785234899329	-0.5167785234899329	0.48322147651006714	0.9971606563976424	0.16	0.0
-0.5134228187919463	-0.5134228187919463	0.4865771812080537	0.9947937586485112	0.16	0.0
-0.5100671140939597	-0.5100671140939597	0.4899328859060403	0.9917886682625063	0.16	0.0
-0.5067114093959731	-0.5067114093959731	0.49328859060402686	0.9882357096889332	0.16	0.0
-0.5033557046979866	-0.5033557046979866	0.4966442953020134	0.9842357284085952	0.16	0.0
-0.5	-0.5	0.5	0.9798897327183506	0.16	0.0
-0.49664429530201337	-0.49664429530201337	0.5033557046979866	0.9752911272443444	0.16	0.0
-0.49328859060402686	-0.49328859060402686	0.5067114093959731	0.9705211197768077	0.16	0.0
-0.4899328859060402	-0.4899328859060402	0.5100671140939598	0.9656469365521474	0.16	0.0
-0.4865771812080537	-0.4865771812080537	0.5134228187919463	0.9607220580116514	0.16	0.0
-0.4832214765100671	-0.4832214765100671	0.5167785234899329	0.9557876427415438	0.16	0.0
-0.47986577181208057	-0.47986577181208057	0.5201342281879194	0.950874466462958	0.16	0.0
-0.47651006711409394	-0.47651006711409394	0.5234899328859061	0.9460049255158862	0.16	0.0
-0.4731543624161074	-0.4731543624161074	0.5268456375838926	0.9411948564183367	0.16	0.0
-0.4697986577181208	-0.4697986577181208	0.5302013422818792	0.9364550701478735	0.16	0.0
-0.4664429530201343	-0.4664429530201343	0.5335570469798657	0.9317925889852294	0.16	0.0
-0.46308724832214765	-0.46308724832214765	0.5369127516778524	0.9272116174663979	0.16	0.0
-0.459731543624161	-0.459731543624161	0.540268456375839	0.9227142933294615	0.16	0.0
-0.4563758389261745	-0.4563758389261745	0.5436241610738255	0.9183012631452144	0.16	0.0
-0.4530201342281879	-0.4530201342281879	0.5469798657718121	0.913972120064737	0.16	0.0
-0.44966442953020136	-0.44966442953020136	0.5503355704697986	0.9097257331079998	0.16	0.0
-0.44630872483221473	-0.44630872483221473	0.5536912751677853	0.905560490892721	0.16	0.0
-0.4429530201342282	-0.4429530201342282	0.5570469798657718	0.901474478067439	0.16	0.0
-0.4395973154362416	-0.4395973154362416	0.5604026845637584	0.897465599533427	0.16	0.0
-0.43624161073825507	-0.43624161073825507	0.5637583892617449	0.8935316651876384	0.16	0.0
-0.43288590604026844	-0.43288590604026844	0.5671140939597316	0.8896704458977166	0.16	0.0
-0.4295302013422819	-0.4295302013422819	0.5704697986577181	0.8858797094710186	0.16	0.0
-0.4261744966442953	-0.4261744966442953	0.5738255033557047	0.8821572434518207	0.16	0.0
-0.42281879194630867	-0.42281879194630867	0.5771812080536913	0.8785008697497427	0.16	0.0
-0.41946308724832215	-0.41946308724832215	0.5805369127516778	0.8749084544838244	0.16	0.0
-0.4161073825503355	-0.4161073825503355	0.5838926174496645	0.8713779151150751	0.16	0.0
-0.412751677852349	-0.412751677852349	0.587248322147651	0.8679072259779355	0.16	0.0
-0.4093959731543624	-0.4093959731543624	0.5906040268456376	0.8644944226943923	0.16	0.0
-0.40604026845637586	-0.40604026845637586	0.5939597315436241	0.8611376056080657	0.16	0.0
-0.40268456375838924	-0.40268456375838924	0.5973154362416108	0.8578349422329474	0.16	0.0
-0.3993288590604027	-0.3993288590604027	0.6006711409395973	0.854584668694857	0.16	0.0
-0.3959731543624161	-0.3959731543624161	0.6040268456375839	0.8513850901879743	0.16	0.0
-0.3926174496644296	-0.3926174496644296	0.6073825503355704	0.8482345805280667	0.16	0.0
-0.38926174496644295	-0.38926174496644295	0.610738255033557	0.8451315809320593	0.16	0.0
-0.38590604026845643	-0.38590604026845643	0.6140939597315436	0.8420745981800278	0.16	0.0
-0.3825503355704698	-0.3825503355704698	0.6174496644295302	0.8390622023207417	0.16	0.0
-0.3791946308724832	-0.3791946308724832	0.6208053691275168	0.8360930240709902	0.16	0.0
-0.37583892617449666	-0.37583892617449666	0.6241610738255033	0.8331657520388385	0.16	0.0
-0.37248322147651003	-0.37248322147651003	0.62751677852349	0.8302791298774267	0.16	0.0
-0.3691275167785235	-0.3691275167785235	0.6308724832214765	0.8274319534527113	0.16	0.0
-0.3657718120805369	-0.3657718120805369	0.6342281879194631	0.82462306808762	0.16	0.0
-0.36241610738255037	-0.36241610738255037	0.6375838926174496	0.8218513659270504	0.16	0.0
-0.35906040268456374	-0.35906040268456374	0.6409395973154363	0.8191157834529271	0.16	0.0
-0.3557046979865772	-0.3557046979865772	0.6442953020134228	0.8164152991658384	0.16	0.0
-0.3523489932885906	-0.3523489932885906	0.6476510067114094	0.8137489314393592	0.16	0.0
-0.3489932885906041	-0.3489932885906041	0.6510067114093959	0.8111157365448576	0.16	0.0
-0.34563758389261745	-0.34563758389261745	0.6543624161073825	0.808514806838335	0.16	0.0
-0.3422818791946308	-0.3422818791946308	0.6577181208053692	0.8059452690965355	0.16	0.0
-0.3389261744966443	-0.3389261744966443	0.6610738255033557	0.8034062829870653	0.16	0.0
-0.3355704697986577	-0.3355704697986577	0.6644295302013423	0.8008970396563293	0.16	0.0
-0.33221476510067116	-0.33221476510067116	0.6677852348993288	0.7984167604194257	0.16	0.0
-0.32885906040268453	-0.32885906040268453	0.6711409395973155	0.7959646955373859	0.16	0.0
-0.325503355704698	-0.325503355704698	0.674496644295302	0.7935401230689857	0.16	0.0
-0.3221476510067114	-0.3221476510067114	0.6778523489932886	0.7911423477864661	0.16	0.0
-0.31879194630872487	-0.31879194630872487	0.6812080536912751	0.7887707001466716	0.16	0.0
-0.31543624161073824	-0.31543624161073824	0.6845637583892618	0.7864245353111464	0.16	0.0
-0.3120805369127517	-0.3120805369127517	0.6879194630872483	0.7841032322105269	0.16	0.0
-0.3087248322147651	-0.3087248322147651	0.6912751677852349	0.7818061926500713	0.16	0.0
-0.30536912751677847	-0.30536912751677847	0.6946308724832215	0.7795328404543579	0.16	0.0
-0.30201342281879195	-0.30201342281879195	0.697986577181208	0.7772826206500806	0.16	0.0
-0.2986577181208053	-0.2986577181208053	0.7013422818791947	0.7750549986865034	0.16	0.0
-0.2953020134228188	-0.2953020134228188	0.7046979865771812	0.7728494596935563	0.16	0.0
-0.2919463087248322	-0.2919463087248322	0.7080536912751678	0.770665507777815	0.16	0.0
-0.28859060402684567	-0.28859060402684567	0.7114093959731543	0.7685026653567449	0.16	0.0
-0.28523489932885904	-0.28523489932885904	0.714765100671141	0.7663604725316686	0.16	0.0
-0.2818791946308725	-0.2818791946308725	0.7181208053691275	0.7642384864999555	0.16	0.0
-0.2785234899328859	-0.2785234899328859	0.7214765100671141	0.7621362810069818	0.16	0.0
-0.2751677852348994	-0.2751677852348994	0.7248322147651006	0.7600534458384719	0.16	0.0
-0.27181208053691275	-0.27181208053691275	0.7281879194630873	0.7579895863539402	0.16	0.0
-0.2684563758389261	-0.2684563758389261	0.7315436241610739	0.755944323062105	0.16	0.0
-0.2651006711409396	-0.2651006711409396	0.7348993288590604	0.7539172912393525	0.16	0.0
-0.261744966442953	-0.261744966442953	0.738255033557047	0.75190814059259	0.16	0.0
-0.25838926174496646	-0.25838926174496646	0.7416107382550335	0.749916534968149	0.16	0.0
-0.25503355704697983	-0.25503355704697983	0.7449664429530202	0.747942152108777	0.16	0.0
-0.2516778523489933	-0.2516778523489933	0.7483221476510067	0.7459846834612063	0.16	0.0
-0.24832214765100669	-0.24832214765100669	0.7516778523489933	0.7440438340373068	0.16	0.0
-0.24496644295302017	-0.24496644295302017	0.7550335570469798	0.7421193223324379	0.16	0.0
-0.24161073825503354	-0.24161073825503354	0.7583892617449665	0.7402108803053195	0.16	0.0
-0.23825503355704702	-0.23825503355704702	0.761744966442953	0.7383182534245794	0.16	0.0
-0.2348993288590604	-0.2348993288590604	0.7651006711409396	0.7364412007881125	0.16	0.0
-0.23154362416107388	-0.23154362416107388	0.7684563758389261	0.7345794953225576	0.16	0.0
-0.22818791946308725	-0.22818791946308725	0.7718120805369127	0.7327329240715923	0.16	0.0
-0.22483221476510062	-0.22483221476510062	0.7751677852348994	0.730901288583422	0.16	0.0
-0.2214765100671141	-0.2214765100671141	0.7785234899328859	0.7290844054098584	0.16	0.0
-0.21812080536912748	-0.21812080536912748	0.7818791946308725	0.7272821067318272	0.16	0.0
-0.21476510067114096	-0.21476510067114096	0.785234899328859	0.7254942411291156	0.16	0.0
-0.21140939597315433	-0.21140939597315433	0.7885906040268457	0.7237206745157913	0.16	0.0
-0.20805369127516782	-0.20805369127516782	0.7919463087248322	0.721961291267169	0.16	0.0
-0.2046979865771812	-0.2046979865771812	0.7953020134228188	0.7202159955696699	0.16	0.0
-0.20134228187919467	-0.20134228187919467	0.7986577181208053	0.7184847130316898	0.16	0.0
-0.19798657718120805	-0.19798657718120805	0.802013422818792	0.7167673926020545	0.16	0.0
-0.19463087248322153	-0.19463087248322153	0.8053691275167785	0.7150640088532668	0.16	0.0
-0.1912751677852349	-0.1912751677852349	0.8087248322147651	0.7133745647002803	0.16	0.0
-0.18791946308724827	-0.18791946308724827	0.8120805369127517	0.7116990946429278	0.16	0.0
-0.18456375838926176	-0.18456375838926176	0.8154362416107382	0.7100376686429002	0.16	0.0
-0.18120805369127513	-0.18120805369127513	0.8187919463087249	0.708390396776473	0.16	0.0
-0.1778523489932886	-0.1778523489932886	0.8221476510067114	0.7067574348454154	0.16	0.0
-0.17449664429530198	-0.17449664429530198	0.825503355704698	0.7051389911859224	0.16	0.0
-0.17114093959731547	-0.17114093959731547	0.8288590604026845	0.7035353349971762	0.16	0.0
-0.16778523489932884	-0.16778523489932884	0.8322147651006712	0.7019468066300125	0.16	0.0
-0.16442953020134232	-0.16442953020134232	0.8355704697986577	0.7003738304516056	0.16	0.0
-0.1610738255033557	-0.1610738255033557	0.8389261744966443	0.6988169311629836	0.16	0.0
-0.15771812080536918	-0.15771812080536918	0.8422818791946308	0.6972767548334257	0.16	0.0
-0.15436241610738255	-0.15436241610738255	0.8456375838926175	0.6957540964830645	0.16	0.0
-0.15100671140939592	-0.15100671140939592	0.8489932885906041	0.6942499368545235	0.16	0.0
-0.1476510067114094	-0.1476510067114094	0.8523489932885906	0.6927654921209615	0.16	0.0
-0.14429530201342278	-0.14429530201342278	0.8557046979865772	0.6913022816911736	0.16	0.0
-0.14093959731543626	-0.14093959731543626	0.8590604026845637	0.6898622208833112	0.16	0.0
-0.13758389261744963	-0.13758389261744963	0.8624161073825504	0.6884477466945055	0.16	0.0
-0.13422818791946312	-0.13422818791946312	0.8657718120805369	0.6870619854147069	0.16	0.0
-0.1308724832214765	-0.1308724832214765	0.8691275167785235	0.6857089689936364	0.16	0.0
-0.12751677852348997	-0.12751677852348997	0.87248322147651	0.6843939006259101	0.16	0.0
-0.12416107382550334	-0.12416107382550334	0.8758389261744967	0.6831234559777155	0.16	0.0
-0.12080536912751683	-0.12080536912751683	0.8791946308724832	0.681906081742847	0.16	0.0
-0.1174496644295302	-0.1174496644295302	0.8825503355704698	0.6807522162610756	0.16	0.0
-0.11409395973154357	-0.11409395973154357	0.8859060402684564	0.679674310850057	0.16	0.0
-0.11073825503355705	-0.11073825503355705	0.889261744966443	0.6786864871452856	0.16	0.0
-0.10738255033557043	-0.10738255033557043	0.8926174496644296	0.6778036492024108	0.16	0.0
-0.10402684563758391	-0.10402684563758391	0.8959731543624161	0.677039914549239	0.16	0.0
-0.10067114093959728	-0.10067114093959728	0.8993288590604027	0.6764063705511361	0.16	0.0
-0.09731543624161076	-0.09731543624161076	0.9026845637583892	0.6759084106102187	0.16	0.0
-0.09395973154362414	-0.09395973154362414	0.9060402684563759	0.6755432100929621	0.16	0.0
-0.09060402684563762	-0.09060402684563762	0.9093959731543624	0.6752981405734879	0.16	0.0
-0.08724832214765099	-0.08724832214765099	0.912751677852349	0.6751509246264618	0.16	0.0
-0.08389261744966447	-0.08389261744966447	0.9161073825503355	0.6750719814421065	0.16	0.0
-0.08053691275167785	-0.08053691275167785	0.9194630872483222	0.6750287465857019	0.16	0.0
-0.07718120805369133	-0.07718120805369133	0.9228187919463087	0.6749910115379456	0.16	0.0
-0.0738255033557047	-0.0738255033557047	0.9261744966442953	0.6749358678100443	0.16	0.0
-0.07046979865771807	-0.07046979865771807	0.9295302013422819	0.674850902921758	0.16	0.0
-0.06711409395973156	-0.06711409395973156	0.9328859060402684	0.6747348656432703	0.16	0.0
-0.06375838926174493	-0.06375838926174493	0.9362416107382551	0.6745958297939209	0.16	0.0
-0.06040268456375841	-0.06040268456375841	0.9395973154362416	0.6744475949271023	0.16	0.0
-0.057046979865771785	-0.057046979865771785	0.9429530201342282	0.6743054351000652	0.16	0.0
-0.05369127516778527	-0.05369127516778527	0.9463087248322147	0.674182297813114	0.16	0.0
-0.05033557046979864	-0.05033557046979864	0.9496644295302014	0.6740862481268861	0.16	0.0
-0.046979865771812124	-0.046979865771812124	0.9530201342281879	0.6740195126970656	0.16	0.0
-0.043624161073825496	-0.043624161073825496	0.9563758389261745	0.6739791363288261	0.16	0.0
-0.04026845637583898	-0.04026845637583898	0.959731543624161	0.6739588120541302	0.16	0.0
-0.03691275167785235	-0.03691275167785235	0.9630872483221476	0.6739512323730938	0.16	0.0
-0.03355704697986572	-0.03355704697986572	0.9664429530201343	0.6739495685520027	0.16	0.0
-0.030201342281879207	-0.030201342281879207	0.9697986577181208	0.6739484645230777	0.16	0.0
-0.02684563758389258	-0.02684563758389258	0.9731543624161074	0.673946513904089	0.16	0.0
-0.023489932885906062	-0.023489932885906062	0.9765100671140939	0.6739437536854337	0.16	0.0
-0.020134228187919434	-0.020134228187919434	0.9798657718120806	0.673941300317552	0.16	0.0
-0.016778523489932917	-0.016778523489932917	0.9832214765100671	0.6739401921684454	0.16	0.0
-0.01342281879194629	-0.01342281879194629	0.9865771812080537	0.673940185663011	0.16	0.0
-0.010067114093959773	-0.010067114093959773	0.9899328859060402	0.673940185663011	0.16	0.0
-0.006711409395973145	-0.006711409395973145	0.9932885906040269	0.673940185663011	0.16	0.0
-0.003355704697986628	-0.003355704697986628	0.9966442953020134	0.670065948081188	0.15970543574505514	0.0
0.0	0.0	1.0	0.6390746314359319	0.15733259696500426	0.0


==> input/BL21_4.dat <==
-1.0	-1.0	0.0	1.0	0.16	0.9152999464364577
-0.9966442953020134	-0.9966442953020134	0.003355704697986577	1.0	0.16	0.9061414427067146
-0.9932885906040269	-0.9932885906040269	0.006711409395973154	1.0	0.16	0.895247079672841
-0.9899328859060402	-0.9899328859060402	0.010067114093959731	1.0	0.16	0.8847658031468555
-0.9865771812080537	-0.9865771812080537	0.013422818791946308	1.0	0.16	0.875374041059712
-0.9832214765100671	-0.9832214765100671	0.016778523489932886	1.0	0.16	0.8671305666873537
-0.9798657718120806	-0.9798657718120806	0.020134228187919462	1.0	0.16	0.8598873336288205
-0.9765100671140939	-0.9765100671140939	0.02348993288590604	1.0	0.16	0.8534602518943959
-0.9731543624161074	-0.9731543624161074	0.026845637583892617	1.0	0.16	0.8476876724384579
-0.9697986577181208	-0.9697986577181208	0.030201342281879196	1.0	0.16	0.8424424925452327
-0.9664429530201343	-0.9664429530201343	0.03355704697986577	1.0	0.16	0.8376278911204134
-0.9630872483221476	-0.9630872483221476	0.03691275167785235	1.0	0.16	0.8331693926283359
-0.9597315436241611	-0.9597315436241611	0.040268456375838924	1.0	0.16	0.8290082750935265
-0.9563758389261745	-0.9563758389261745	0.0436241610738255	1.0	0.16	0.8250976819172883
-0.9530201342281879	-0.9530201342281879	0.04697986577181208	1.0	0.16	0.8214008743900687
-0.9496644295302014	-0.9496644295302014	0.050335570469798654	1.0	0.16	0.817890331309911
-0.9463087248322147	-0.9463087248322147	0.053691275167785234	1.0	0.16	0.8145466574415879
-0.9429530201342282	-0.9429530201342282	0.05704697986577181	1.0	0.16	0.8113570213215737
-0.9395973154362416	-0.9395973154362416	0.06040268456375839	1.0	0.16	0.8083134890859339
-0.9362416107382551	-0.9362416107382551	0.06375838926174497	1.0	0.16	0.8054117902120962
-0.9328859060402684	-0.9328859060402684	0.06711409395973154	1.0	0.16	0.802650792362799
-0.9295302013422819	-0.9295302013422819	0.07046979865771812	1.0	0.16	0.8000325748627127
-0.9261744966442953	-0.9261744966442953	0.0738255033557047	1.0	0.16	0.7975627416339439
-0.9228187919463087	-0.9228187919463087	0.07718120805369127	1.0	0.16	0.795250582137931
-0.9194630872483222	-0.9194630872483222	0.08053691275167785	1.0	0.16	0.7931087910640167
-0.9161073825503355	-0.9161073825503355	0.08389261744966443	1.0	0.16	0.7911525799773808
-0.912751677852349	-0.912751677852349	0.087248322147651	1.0	0.16	0.789398107317585
-0.9093959731543624	-0.9093959731543624	0.09060402684563758	1.0	0.16	0.7878602433744925
-0.9060402684563759	-0.9060402684563759	0.09395973154362416	1.0	0.16	0.7865498262318147
-0.9026845637583892	-0.9026845637583892	0.09731543624161074	1.0	0.16	0.785470771003908
-0.8993288590604027	-0.8993288590604027	0.10067114093959731	1.0	0.16	0.7846176181257886
-0.8959731543624161	-0.8959731543624161	0.1040268456375839	1.0	0.16	0.7839742359657967
-0.8926174496644296	-0.8926174496644296	0.10738255033557047	1.0	0.16	0.7835143037082656
-0.889261744966443	-0.889261744966443	0.11073825503355705	1.0	0.16	0.7832038290781855
-0.8859060402684564	-0.8859060402684564	0.11409395973154363	1.0	0.16	0.7830053692751994
-0.8825503355704698	-0.8825503355704698	0.1174496644295302	1.0	0.16	0.7828830278524233
-0.8791946308724832	-0.8791946308724832	0.12080536912751678	1.0	0.16	0.7828069513846874
-0.8758389261744967	-0.8758389261744967	0.12416107382550336	1.0	0.16	0.7827561207044325
-0.87248322147651	-0.87248322147651	0.12751677852348994	1.0	0.16	0.7827187514584254
-0.8691275167785235	-0.8691275167785235	0.13087248322147652	1.0	0.16	0.7826904731464004
-0.8657718120805369	-0.8657718120805369	0.1342281879194631	1.0	0.16	0.7826710948692647
-0.8624161073825504	-0.8624161073825504	0.13758389261744966	1.0	0.16	0.7826606222830804
-0.8590604026845637	-0.8590604026845637	0.14093959731543623	1.0	0.16	0.7826558190457422
-0.8557046979865772	-0.8557046979865772	0.14429530201342283	1.0	0.16	0.7826497708442246
-0.8523489932885906	-0.8523489932885906	0.1476510067114094	1.0	0.16	0.7825782040395366
-0.848993288590604	-0.848993288590604	0.15100671140939598	1.0	0.16	0.7823171905170109
-0.8456375838926175	-0.8456375838926175	0.15436241610738255	1.0	0.16	0.7818061228151201
-0.8422818791946309	-0.8422818791946309	0.15771812080536912	1.0	0.16	0.7810422668814563
-0.8389261744966443	-0.8389261744966443	0.1610738255033557	1.0	0.16	0.7800381353087563
-0.8355704697986577	-0.8355704697986577	0.1644295302013423	1.0	0.16	0.7788201065897525
-0.8322147651006712	-0.8322147651006712	0.16778523489932887	1.0	0.16	0.7774206934966832
-0.8288590604026845	-0.8288590604026845	0.17114093959731544	1.0	0.16	0.7758727971463857
-0.825503355704698	-0.825503355704698	0.174496644295302	1.0	0.16	0.774206935284114
-0.8221476510067114	-0.8221476510067114	0.17785234899328858	1.0	0.16	0.7724496241402802
-0.8187919463087249	-0.8187919463087249	0.18120805369127516	1.0	0.16	0.7706227095713665
-0.8154362416107382	-0.8154362416107382	0.18456375838926176	1.0	0.16	0.7687435036193005
-0.8120805369127517	-0.8120805369127517	0.18791946308724833	1.0	0.16	0.7668253568677839
-0.8087248322147651	-0.8087248322147651	0.1912751677852349	1.0	0.16	0.76487839072497
-0.8053691275167785	-0.8053691275167785	0.19463087248322147	1.0	0.16	0.7629102374275943
-0.802013422818792	-0.802013422818792	0.19798657718120805	1.0	0.16	0.7609266964579879
-0.7986577181208054	-0.7986577181208054	0.20134228187919462	1.0	0.16	0.7589322605083403
-0.7953020134228188	-0.7953020134228188	0.20469798657718122	1.0	0.16	0.7569305057872215
-0.7919463087248322	-0.7919463087248322	0.2080536912751678	1.0	0.16	0.7549243650666434
-0.7885906040268457	-0.7885906040268457	0.21140939597315436	1.0	0.16	0.7529163086692173
-0.785234899328859	-0.785234899328859	0.21476510067114093	1.0	0.16	0.7509084583959765
-0.7818791946308725	-0.7818791946308725	0.2181208053691275	1.0	0.16	0.7489026563695824
-0.7785234899328859	-0.7785234899328859	0.2214765100671141	1.0	0.16	0.7469005060179665
-0.7751677852348993	-0.7751677852348993	0.22483221476510068	1.0	0.16	0.7449033974100162
-0.7718120805369127	-0.7718120805369127	0.22818791946308725	1.0	0.16	0.7429125249384501
-0.7684563758389262	-0.7684563758389262	0.23154362416107382	1.0	0.16	0.7409289021375846
-0.7651006711409396	-0.7651006711409396	0.2348993288590604	1.0	0.16	0.7389533761297824
-0.761744966442953	-0.761744966442953	0.23825503355704697	1.0	0.16	0.7369866426885486
-0.7583892617449665	-0.7583892617449665	0.24161073825503357	1.0	0.16	0.7350292620209854
-0.7550335570469798	-0.7550335570469798	0.24496644295302014	1.0	0.16	0.7330816749221599
-0.7516778523489933	-0.7516778523489933	0.2483221476510067	1.0	0.16	0.7311442187849176
-0.7483221476510067	-0.7483221476510067	0.2516778523489933	1.0	0.16	0.7292171429487677
-0.7449664429530201	-0.7449664429530201	0.2550335570469799	1.0	0.16	0.7273006229614879
-0.7416107382550335	-0.7416107382550335	0.25838926174496646	1.0	0.16	0.725394773453804
-0.738255033557047	-0.738255033557047	0.26174496644295303	1.0	0.16	0.7234996594582038
-0.7348993288590604	-0.7348993288590604	0.2651006711409396	1.0	0.16	0.721615306119495
-0.7315436241610738	-0.7315436241610738	0.2684563758389262	1.0	0.16	0.7197417068383821
-0.7281879194630873	-0.7281879194630873	0.27181208053691275	1.0	0.16	0.7178788299576261
-0.7248322147651007	-0.7248322147651007	0.2751677852348993	1.0	0.16	0.7160266241444126
-0.7214765100671141	-0.7214765100671141	0.2785234899328859	1.0	0.16	0.7141850226456469
-0.7181208053691275	-0.7181208053691275	0.28187919463087246	1.0	0.16	0.7123539465990784
-0.714765100671141	-0.714765100671141	0.28523489932885904	1.0	0.16	0.71053330757672
-0.7114093959731543	-0.7114093959731543	0.28859060402684567	1.0	0.16	0.708723009521969
-0.7080536912751678	-0.7080536912751678	0.29194630872483224	1.0	0.16	0.7069229502216301
-0.7046979865771812	-0.7046979865771812	0.2953020134228188	1.0	0.16	0.7051330224315332
-0.7013422818791946	-0.7013422818791946	0.2986577181208054	1.0	0.16	0.7033531147517846
-0.697986577181208	-0.697986577181208	0.30201342281879195	1.0	0.16	0.7015831123264145
-0.6946308724832215	-0.6946308724832215	0.3053691275167785	1.0	0.16	0.6998228974232761
-0.6912751677852349	-0.6912751677852349	0.3087248322147651	1.0	0.16	0.6980723499340162
-0.6879194630872483	-0.6879194630872483	0.31208053691275167	1.0	0.16	0.6963313478209318
-0.6845637583892618	-0.6845637583892618	0.31543624161073824	1.0	0.16	0.694599767527442
-0.6812080536912752	-0.6812080536912752	0.3187919463087248	1.0	0.16	0.692877484361475
-0.6778523489932886	-0.6778523489932886	0.3221476510067114	1.0	0.16	0.6911643728558866
-0.674496644295302	-0.674496644295302	0.32550335570469796	1.0	0.16	0.689460307106742
-0.6711409395973154	-0.6711409395973154	0.3288590604026846	1.0	0.16	0.6877651610884964
-0.6677852348993288	-0.6677852348993288	0.33221476510067116	1.0	0.16	0.68607880894452
-0.6644295302013423	-0.6644295302013423	0.33557046979865773	1.0	0.16	0.6844011252518164
-0.6610738255033557	-0.6610738255033557	0.3389261744966443	1.0	0.16	0.6827319852600361
-0.6577181208053691	-0.6577181208053691	0.3422818791946309	1.0	0.16	0.6810712651069659
-0.6543624161073825	-0.6543624161073825	0.34563758389261745	1.0	0.16	0.6794188420155743
-0.651006711409396	-0.651006711409396	0.348993288590604	1.0	0.16	0.677774594481451
-0.6476510067114094	-0.6476510067114094	0.3523489932885906	1.0	0.16	0.6761384024640654
-0.6442953020134228	-0.6442953020134228	0.35570469798657717	1.0	0.16	0.6745101476005774
-0.6409395973154363	-0.6409395973154363	0.35906040268456374	1.0	0.16	0.6728897134666223
-0.6375838926174497	-0.6375838926174497	0.3624161073825503	1.0	0.16	0.6712769859139519
-0.6342281879194631	-0.6342281879194631	0.36577181208053694	1.0	0.16	0.6696718535189838
-0.6308724832214765	-0.6308724832214765	0.3691275167785235	1.0	0.16	0.6680742081776192
-0.6275167785234899	-0.6275167785234899	0.3724832214765101	1.0	0.16	0.6664839458778148
-0.6241610738255033	-0.6241610738255033	0.37583892617449666	1.0	0.16	0.6649009676692358
-0.6208053691275168	-0.6208053691275168	0.37919463087248323	1.0	0.16	0.6633251808247591
-0.6174496644295302	-0.6174496644295302	0.3825503355704698	1.0	0.16	0.661756500146516
-0.6140939597315436	-0.6140939597315436	0.3859060402684564	1.0	0.16	0.6601948493034161
-0.610738255033557	-0.610738255033557	0.38926174496644295	1.0	0.16	0.6586401619907574
-0.6073825503355705	-0.6073825503355705	0.3926174496644295	1.0	0.16	0.6570923825686177
-0.6040268456375839	-0.6040268456375839	0.3959731543624161	1.0	0.16	0.6555514656586373
-0.6006711409395973	-0.6006711409395973	0.39932885906040266	1.0	0.16	0.6540173739572896
-0.5973154362416108	-0.5973154362416108	0.40268456375838924	1.0	0.16	0.6524900732665906
-0.5939597315436241	-0.5939597315436241	0.40604026845637586	1.0	0.16	0.6509695234794174
-0.5906040268456376	-0.5906040268456376	0.40939597315436244	1.0	0.16	0.6494556640529834
-0.587248322147651	-0.587248322147651	0.412751677852349	1.0	0.16	0.6479483924934997
-0.5838926174496644	-0.5838926174496644	0.4161073825503356	1.0	0.16	0.6464475347989564
-0.5805369127516778	-0.5805369127516778	0.41946308724832215	1.0	0.16	0.6449528080706229
-0.5771812080536913	-0.5771812080536913	0.4228187919463087	1.0	0.16	0.6434637782349267
-0.5738255033557047	-0.5738255033557047	0.4261744966442953	1.0	0.16	0.6419798208918555
-0.5704697986577181	-0.5704697986577181	0.42953020134228187	1.0	0.16	0.6405001017643945
-0.5671140939597316	-0.5671140939597316	0.43288590604026844	1.0	0.16	0.6390236059301758
-0.563758389261745	-0.563758389261745	0.436241610738255	1.0	0.16	0.6375492618296589
-0.5604026845637584	-0.5604026845637584	0.4395973154362416	1.0	0.16	0.6360762241894182
-0.5570469798657718	-0.5570469798657718	0.4429530201342282	1.0	0.16	0.6346043913746849
-0.5536912751677852	-0.5536912751677852	0.4463087248322148	1.0	0.16	0.633135220265226
-0.5503355704697986	-0.5503355704697986	0.44966442953020136	1.0	0.16	0.631672836455992
-0.5469798657718121	-0.5469798657718121	0.45302013422818793	1.0	0.16	0.6302252796471325
-0.5436241610738255	-0.5436241610738255	0.4563758389261745	1.0	0.16	0.6288054369123137
-0.5402684563758389	-0.5402684563758389	0.4597315436241611	1.0	0.16	0.6274308041181252
-0.5369127516778524	-0.5369127516778524	0.46308724832214765	1.0	0.16	0.6261207893498529
-0.5335570469798658	-0.5335570469798658	0.4664429530201342	1.0	0.16	0.624890123966288
-0.5302013422818792	-0.5302013422818792	0.4697986577181208	1.0	0.16	0.6237375505959915
-0.5268456375838926	-0.5268456375838926	0.47315436241610737	0.9998424351159803	0.16	0.6226307974265521
-0.5234899328859061	-0.5234899328859061	0.47651006711409394	0.9993317769430797	0.16	0.6214919725221071
-0.5201342281879195	-0.5201342281879195	0.4798657718120805	0.9984341201149785	0.16	0.6201909649116042
-0.5167785234899329	-0.5167785234899329	0.48322147651006714	0.997163658409106	0.16	0.6185578158644837
-0.5134228187919463	-0.5134228187919463	0.4865771812080537	0.9955458930787406	0.16	0.6164279403968697
-0.5100671140939597	-0.5100671140939597	0.4899328859060403	0.9936158653222267	0.16	0.6137302690684968
-0.5067114093959731	-0.5067114093959731	0.49328859060402686	0.9914148615396599	0.16	0.610649478167169
-0.5033557046979866	-0.5033557046979866	0.4966442953020134	0.9889867682775417	0.16	0.6078226764752881
-0.5	-0.5	0.5	0.9863748582439475	0.16	0.6062300088333047
-0.49664429530201337	-0.49664429530201337	0.5033557046979866	0.9836194031466242	0.16	0.6061506006600452
-0.49328859060402686	-0.49328859060402686	0.5067114093959731	0.9807562043806823	0.16	0.6061506006600452
-0.4899328859060402	-0.4899328859060402	0.5100671140939598	0.9778159370300056	0.16	0.6061506006600452
-0.4865771812080537	-0.4865771812080537	0.5134228187919463	0.9748241094124894	0.16	0.6061506006600452
-0.4832214765100671	-0.4832214765100671	0.5167785234899329	0.9718014233601856	0.16	0.6061506006600452
-0.47986577181208057	-0.47986577181208057	0.5201342281879194	0.9687643487799614	0.16	0.6061506006600447
-0.47651006711409394	-0.47651006711409394	0.5234899328859061	0.9657257736078144	0.16	0.6061506006600312
-0.4731543624161074	-0.4731543624161074	0.5268456375838926	0.9626956392288697	0.16	0.606150600659547
-0.4697986577181208	-0.4697986577181208	0.5302013422818792	0.9596815122065046	0.16	0.6061506006419443
-0.4664429530201343	-0.4664429530201343	0.5335570469798657	0.9566890724185237	0.16	0.6061506000080314
-0.46308724832214765	-0.46308724832214765	0.5369127516778524	0.9537225159504534	0.16	0.6061505776499619
-0.459731543624161	-0.459731543624161	0.540268456375839	0.9507848806782817	0.16	0.6061497625901806
-0.4563758389261745	-0.4563758389261745	0.5436241610738255	0.9478783061570715	0.16	0.6061234483380608
-0.4530201342281879	-0.4530201342281879	0.5469798657718121	0.9450042396641793	0.16	0.6059416781567586
-0.44966442953020136	-0.44966442953020136	0.5503355704697986	0.9421635988394875	0.16	0.6054422827353159
-0.44630872483221473	-0.44630872483221473	0.5536912751677853	0.9393568994752337	0.16	0.6047677870630604
-0.4429530201342282	-0.4429530201342282	0.5570469798657718	0.9365843552490486	0.16	0.6042459420740326
-0.4395973154362416	-0.4395973154362416	0.5604026845637584	0.9338459548024837	0.16	0.6041383507163623
-0.43624161073825507	-0.43624161073825507	0.5637583892617449	0.931141520557281	0.16	0.6041383507163623
-0.43288590604026844	-0.43288590604026844	0.5671140939597316	0.9284707529434237	0.16	0.6041383507163623
-0.4295302013422819	-0.4295302013422819	0.5704697986577181	0.925833263173593	0.16	0.6041383507163623
-0.4261744966442953	-0.4261744966442953	0.5738255033557047	0.9232285972450328	0.16	0.6041383507163623
-0.42281879194630867	-0.42281879194630867	0.5771812080536913	0.9206562534252944	0.16	0.6041383507163621
-0.41946308724832215	-0.41946308724832215	0.5805369127516778	0.9181156950615342	0.16	0.6041383507163548
-0.4161073825503355	-0.4161073825503355	0.5838926174496645	0.9156063601479635	0.16	0.6041383507161963
-0.412751677852349	-0.412751677852349	0.587248322147651	0.9131276687097957	0.16	0.6041383507128232
-0.4093959731543624	-0.4093959731543624	0.5906040268456376	0.9106790287338832	0.16	0.6041383506411667
-0.40604026845637586	-0.40604026845637586	0.5939597315436241	0.9082598411104329	0.16	0.6041383491117137
-0.40268456375838924	-0.40268456375838924	0.5973154362416108	0.9058695038524766	0.16	0.6041383165367883
-0.3993288590604027	-0.3993288590604027	0.6006711409395973	0.9035074157272533	0.16	0.6041376299139142
-0.3959731543624161	-0.3959731543624161	0.6040268456375839	0.9011729793567244	0.16	0.6041229288500093
-0.3926174496644296	-0.3926174496644296	0.6073825503355704	0.8988656038097378	0.16	0.6038043044476803
-0.38926174496644295	-0.38926174496644295	0.610738255033557	0.896584706701686	0.16	0.5973931598762762
-0.38590604026845643	-0.38590604026845643	0.6140939597315436	0.8943297158261209	0.16	0.48602300013469746
-0.3825503355704698	-0.3825503355704698	0.6174496644295302	0.8921000703568299	0.16	0.11994415658857613
-0.3791946308724832	-0.3791946308724832	0.6208053691275168	0.8898952216717473	0.16	0.0
-0.37583892617449666	-0.37583892617449666	0.6241610738255033	0.887714633858335	0.16	0.0
-0.37248322147651003	-0.37248322147651003	0.62751677852349	0.8855577839626668	0.16	0.0
-0.3691275167785235	-0.3691275167785235	0.6308724832214765	0.8834241620419684	0.16	0.0
-0.3657718120805369	-0.3657718120805369	0.6342281879194631	0.8813132710741848	0.16	0.0
-0.36241610738255037	-0.36241610738255037	0.6375838926174496	0.8792246267698651	0.16	0.0
-0.35906040268456374	-0.35906040268456374	0.6409395973154363	0.877157757322677	0.16	0.0
-0.3557046979865772	-0.3557046979865772	0.6442953020134228	0.8751122031262188	0.16	0.0
-0.3523489932885906	-0.3523489932885906	0.6476510067114094	0.8730875164771176	0.16	0.0
-0.3489932885906041	-0.3489932885906041	0.6510067114093959	0.8710832612779517	0.16	0.0
-0.34563758389261745	-0.34563758389261745	0.6543624161073825	0.8690990127483873	0.16	0.0
-0.3422818791946308	-0.3422818791946308	0.6577181208053692	0.86713435714894	0.16	0.0
-0.3389261744966443	-0.3389261744966443	0.6610738255033557	0.8651888915188387	0.16	0.0
-0.3355704697986577	-0.3355704697986577	0.6644295302013423	0.8632622234274032	0.16	0.0
-0.33221476510067116	-0.33221476510067116	0.6677852348993288	0.8613539707370017	0.16	0.0
-0.32885906040268453	-0.32885906040268453	0.6711409395973155	0.8594637613748977	0.16	0.0
-0.325503355704698	-0.325503355704698	0.674496644295302	0.8575912331110221	0.16	0.0
-0.3221476510067114	-0.3221476510067114	0.6778523489932886	0.8557360333387898	0.16	0.0
-0.31879194630872487	-0.31879194630872487	0.6812080536912751	0.8538978188564392	0.16	0.0
-0.31543624161073824	-0.31543624161073824	0.6845637583892618	0.8520762556469095	0.16	0.0
-0.3120805369127517	-0.3120805369127517	0.6879194630872483	0.8502710186548826	0.16	0.0
-0.3087248322147651	-0.3087248322147651	0.6912751677852349	0.8484817915602615	0.16	0.0
-0.30536912751677847	-0.30536912751677847	0.6946308724832215	0.8467082665479395	0.16	0.0
-0.30201342281879195	-0.30201342281879195	0.697986577181208	0.8449501440742291	0.16	0.0
-0.2986577181208053	-0.2986577181208053	0.7013422818791947	0.8432071326307151	0.16	0.0
-0.2953020134228188	-0.2953020134228188	0.7046979865771812	0.8414789485065778	0.16	0.0
-0.2919463087248322	-0.2919463087248322	0.7080536912751678	0.8397653155506025	0.16	0.0
-0.28859060402684567	-0.28859060402684567	0.7114093959731543	0.8380659649341561	0.16	0.0
-0.28523489932885904	-0.28523489932885904	0.714765100671141	0.8363806349163935	0.16	0.0
-0.2818791946308725	-0.2818791946308725	0.7181208053691275	0.8347090706128799	0.16	0.0
-0.2785234899328859	-0.2785234899328859	0.7214765100671141	0.8330510237686777	0.16	0.0
-0.2751677852348994	-0.2751677852348994	0.7248322147651006	0.8314062525368034	0.16	0.0
-0.27181208053691275	-0.27181208053691275	0.7281879194630873	0.8297745212627878	0.16	0.0
-0.2684563758389261	-0.2684563758389261	0.7315436241610739	0.8281556002759098	0.16	0.0
-0.2651006711409396	-0.2651006711409396	0.7348993288590604	0.826549265687514	0.16	0.0
-0.261744966442953	-0.261744966442953	0.738255033557047	0.8249552991966832	0.16	0.0
-0.25838926174496646	-0.25838926174496646	0.7416107382550335	0.8233734879034089	0.16	0.0
-0.25503355704697983	-0.25503355704697983	0.7449664429530202	0.8218036241292971	0.16	0.0
-0.2516778523489933	-0.2516778523489933	0.7483221476510067	0.8202455052457625	0.16	0.0
-0.24832214765100669	-0.24832214765100669	0.7516778523489933	0.8186989335095878	0.16	0.0
-0.24496644295302017	-0.24496644295302017	0.7550335570469798	0.8171637159056746	0.16	0.0
-0.24161073825503354	-0.24161073825503354	0.7583892617449665	0.8156396639967688	0.16	0.0
-0.23825503355704702	-0.23825503355704702	0.761744966442953	0.8141265937799089	0.16	0.0
-0.2348993288590604	-0.2348993288590604	0.7651006711409396	0.8126243255493286	0.16	0.0
-0.23154362416107388	-0.23154362416107388	0.7684563758389261	0.8111326837655249	0.16	0.0
-0.22818791946308725	-0.22818791946308725	0.7718120805369127	0.8096514969301939	0.16	0.0
-0.22483221476510062	-0.22483221476510062	0.7751677852348994	0.8081805974667333	0.16	0.0
-0.2214765100671141	-0.2214765100671141	0.7785234899328859	0.8067198216060081	0.16	0.0
-0.21812080536912748	-0.21812080536912748	0.7818791946308725	0.8052690092770775	0.16	0.0
-0.21476510067114096	-0.21476510067114096	0.785234899328859	0.8038280040025886	0.16	0.0
-0.21140939597315433	-0.21140939597315433	0.7885906040268457	0.8023966527985472	0.16	0.0
-0.20805369127516782	-0.20805369127516782	0.7919463087248322	0.8009748060781915	0.16	0.0
-0.2046979865771812	-0.2046979865771812	0.7953020134228188	0.7995623175596973	0.16	0.0
-0.20134228187919467	-0.20134228187919467	0.7986577181208053	0.7981590441774729	0.16	0.0
-0.19798657718120805	-0.19798657718120805	0.802013422818792	0.7967648459968005	0.16	0.0
-0.19463087248322153	-0.19463087248322153	0.8053691275167785	0.7953795861316102	0.16	0.0
-0.1912751677852349	-0.1912751677852349	0.8087248322147651	0.7940031306651834	0.16	0.0
-0.18791946308724827	-0.18791946308724827	0.8120805369127517	0.7926353485736043	0.16	0.0
-0.18456375838926176	-0.18456375838926176	0.8154362416107382	0.7912761116517929	0.16	0.0
-0.18120805369127513	-0.18120805369127513	0.8187919463087249	0.7899252944419685	0.16	0.0
-0.1778523489932886	-0.1778523489932886	0.8221476510067114	0.7885827741644157	0.16	0.0
-0.17449664429530198	-0.17449664429530198	0.825503355704698	0.7872484306504315	0.16	0.0
-0.17114093959731547	-0.17114093959731547	0.8288590604026845	0.7859221462773542	0.16	0.0
-0.16778523489932884	-0.16778523489932884	0.8322147651006712	0.7846038059055807	0.16	0.0
-0.16442953020134232	-0.16442953020134232	0.8355704697986577	0.7832932968174955	0.16	0.0
-0.1610738255033557	-0.1610738255033557	0.8389261744966443	0.7819905086582432	0.16	0.0
-0.15771812080536918	-0.15771812080536918	0.8422818791946308	0.7806953333782831	0.16	0.0
-0.15436241610738255	-0.15436241610738255	0.8456375838926175	0.7794076651776762	0.16	0.0
-0.15100671140939592	-0.15100671140939592	0.8489932885906041	0.7781274004520558	0.16	0.0
-0.1476510067114094	-0.1476510067114094	0.8523489932885906	0.7768544377402438	0.16	0.0
-0.14429530201342278	-0.14429530201342278	0.8557046979865772	0.7755886776734758	0.16	0.0
-0.14093959731543626	-0.14093959731543626	0.8590604026845637	0.7743300229262028	0.16	0.0
-0.13758389261744963	-0.13758389261744963	0.8624161073825504	0.773078378168439	0.16	0.0
-0.13422818791946312	-0.13422818791946312	0.8657718120805369	0.7718336500196308	0.16	0.0
-0.1308724832214765	-0.1308724832214765	0.8691275167785235	0.7705957470040201	0.16	0.0
-0.12751677852348997	-0.12751677852348997	0.87248322147651	0.7693645795074802	0.16	0.0
-0.12416107382550334	-0.12416107382550334	0.8758389261744967	0.7681400597358009	0.16	0.0
-0.12080536912751683	-0.12080536912751683	0.8791946308724832	0.7669221016744058	0.16	0.0
-0.1174496644295302	-0.1174496644295302	0.8825503355704698	0.7657106210494791	0.16	0.0
-0.11409395973154357	-0.11409395973154357	0.8859060402684564	0.7645055352904878	0.16	0.0
-0.11073825503355705	-0.11073825503355705	0.889261744966443	0.7633067634940794	0.16	0.0
-0.10738255033557043	-0.10738255033557043	0.8926174496644296	0.7621142263893417	0.16	0.0
-0.10402684563758391	-0.10402684563758391	0.8959731543624161	0.7609278463044145	0.16	0.0
-0.10067114093959728	-0.10067114093959728	0.8993288590604027	0.759747547134429	0.16	0.0
-0.09731543624161076	-0.09731543624161076	0.9026845637583892	0.7585732543107033	0.16	0.0
-0.09395973154362414	-0.09395973154362414	0.9060402684563759	0.7574048947711751	0.16	0.0
-0.09060402684563762	-0.09060402684563762	0.9093959731543624	0.7562423969324876	0.16	0.0
-0.08724832214765099	-0.08724832214765099	0.912751677852349	0.7550856906647723	0.16	0.0
-0.08389261744966447	-0.08389261744966447	0.9161073825503355	0.7539347072688596	0.16	0.0
-0.08053691275167785	-0.08053691275167785	0.9194630872483222	0.7527893794489646	0.16	0.0
-0.07718120805369133	-0.07718120805369133	0.9228187919463087	0.7516496412666318	0.16	0.0
-0.0738255033557047	-0.0738255033557047	0.9261744966442953	0.7505154280834639	0.16	0.0
-0.07046979865771807	-0.07046979865771807	0.9295302013422819	0.7493866765885686	0.16	0.0
-0.06711409395973156	-0.06711409395973156	0.9328859060402684	0.7482633250841186	0.16	0.0
-0.06375838926174493	-0.06375838926174493	0.9362416107382551	0.7471453138994771	0.16	0.0
-0.06040268456375841	-0.06040268456375841	0.9395973154362416	0.7460325847266899	0.16	0.0
-0.057046979865771785	-0.057046979865771785	0.9429530201342282	0.7449250768888435	0.16	0.0
-0.05369127516778527	-0.05369127516778527	0.9463087248322147	0.7438227224322949	0.16	0.0
-0.05033557046979864	-0.05033557046979864	0.9496644295302014	0.7427254544283977	0.16	0.0
-0.046979865771812124	-0.046979865771812124	0.9530201342281879	0.7416332502435466	0.16	0.0
-0.043624161073825496	-0.043624161073825496	0.9563758389261745	0.7405461840783669	0.16	0.0
-0.04026845637583898	-0.04026845637583898	0.959731543624161	0.7394643233726267	0.16	0.0
-0.03691275167785235	-0.03691275167785235	0.9630872483221476	0.7383872420165636	0.16	0.0
-0.03355704697986572	-0.03355704697986572	0.9664429530201343	0.7373134912983861	0.16	0.0
-0.030201342281879207	-0.030201342281879207	0.9697986577181208	0.7362418868060103	0.16	0.0
-0.02684563758389258	-0.02684563758389258	0.9731543624161074	0.7351768523416284	0.16	0.0
-0.023489932885906062	-0.023489932885906062	0.9765100671140939	0.734133310752801	0.16	0.0
-0.020134228187919434	-0.020134228187919434	0.9798657718120806	0.7331205300084899	0.16	0.0
-0.016778523489932917	-0.016778523489932917	0.9832214765100671	0.73208437115751	0.16	0.0
-0.01342281879194629	-0.01342281879194629	0.9865771812080537	0.7308675604088093	0.1599999999998975	0.0
-0.010067114093959773	-0.010067114093959773	0.9899328859060402	0.7294137831679639	0.1599999999989661	0.0
-0.006711409395973145	-0.006711409395973145	0.9932885906040269	0.7283867029371716	0.15999999999721765	0.0
-0.003355704697986628	-0.003355704697986628	0.9966442953020134	0.7319847790347976	0.16010989886932642	0.0
0.0	0.0	1.0	0.7492378860760491	0.16108942240384871	0.0


==> input/LWR_CentralRelaxationLimit_congestion_3.dat <==
-1.0	-1.0	0.0	9.681749652317864e-47	2.515196221650854e-48	1.070588931609636
-0.9949494949494949	-0.9949494949494949	0.005050505050505051	1.2834003280242522e-44	3.1511949234971228e-46	0.8269625913043278
-0.98989898989899	-0.98989898989899	0.010101010101010102	8.583841738297866e-43	1.971909383304227e-44	0.7494921583388973
-0.9848484848484849	-0.9848484848484849	0.015151515151515152	3.8684401203382524e-41	8.217841993957802e-43	0.7059411763701312
-0.9797979797979798	-0.9797979797979798	0.020202020202020204	1.3240154157629785e-39	2.565981835835965e-41	0.6765795328069587
-0.9747474747474747	-0.9747474747474747	0.025252525252525252	3.679188699136362e-38	6.403502874616176e-40	0.6546413075650066
-0.9696969696969697	-0.9696969696969697	0.030303030303030304	8.669402377743026e-37	1.3304378545078845e-38	0.6371055586121198
-0.9646464646464646	-0.9646464646464646	0.03535353535353535	1.7872398664555763e-35	2.3672081713973442e-37	0.6224057758107394
-0.9595959595959596	-0.9595959595959596	0.04040404040404041	3.3024657413374142e-34	3.6822829065582954e-36	0.6096448331700932
-0.9545454545454546	-0.9545454545454546	0.045454545454545456	5.5788351459636786e-33	5.087413866900596e-35	0.5982708444446206
-0.9494949494949495	-0.9494949494949495	0.050505050505050504	8.762020072923971e-32	6.321122245183903e-34	0.5879253763669043
-0.9444444444444444	-0.9444444444444444	0.05555555555555555	1.2983328711497025e-30	7.135073901580318e-33	0.5783655111026996
-0.9393939393939394	-0.9393939393939394	0.06060606060606061	1.8385397753805334e-29	7.378050815147457e-32	0.5694208848220106
-0.9343434343434344	-0.9343434343434344	0.06565656565656566	2.5160004920745103e-28	7.0385048641148305e-31	0.5609686270186073
-0.9292929292929293	-0.9292929292929293	0.0707070707070707	3.3588412616051885e-27	6.231971458594073e-30	0.5529180486941523
-0.9242424242424242	-0.9242424242424242	0.07575757575757576	4.4077849708417985e-26	5.147955038680994e-29	0.5452009181540116
-0.9191919191919192	-0.9191919191919192	0.08080808080808081	5.719335732084996e-25	3.9855012039052235e-28	0.5377650796646815
-0.9141414141414141	-0.9141414141414141	0.08585858585858586	7.368902873108652e-24	2.9034479190608093e-27	0.5305701465132465
-0.9090909090909091	-0.9090909090909091	0.09090909090909091	9.454504982377095e-23	1.997478336197778e-26	0.5235845226821735
-0.9040404040404041	-0.9040404040404041	0.09595959595959595	1.2101712298371937e-21	1.3019167980174627e-25	0.5167832993342965
-0.898989898989899	-0.898989898989899	0.10101010101010101	1.547040261859846e-20	8.062717533936877e-25	0.5101467415402927
-0.8939393939393939	-0.8939393939393939	0.10606060606060606	1.9763839860930577e-19	4.756957356887778e-24	0.5036591819944147
-0.8888888888888888	-0.8888888888888888	0.1111111111111111	2.5240601988655848e-18	2.6803093969975546e-23	0.4973082008712091
-0.8838383838383839	-0.8838383838383839	0.11616161616161616	3.223000175210512e-17	1.4455287450740665e-22	0.4910840104055186
-0.8787878787878788	-0.8787878787878788	0.12121212121212122	4.1151848574088323e-16	7.4776484124958695e-22	0.48497898826123825
-0.8737373737373737	-0.8737373737373737	0.12626262626262627	5.254167947875468e-15	3.7175145392100005e-21	0.47898732056079474
-0.8686868686868687	-0.8686868686868687	0.13131313131313133	6.708293867722003e-14	1.7794831333371433e-20	0.4731047267326747
-0.8636363636363636	-0.8636363636363636	0.13636363636363635	8.564802080315321e-13	8.215844060756491e-20	0.46732824603265793
-0.8585858585858586	-0.8585858585858586	0.1414141414141414	1.0935063563964273e-11	3.664860647200248e-19	0.4616560709165672
-0.8535353535353536	-0.8535353535353536	0.14646464646464646	1.3961263520922546e-10	1.5820207040311576e-18	0.4560874161611335
-0.8484848484848485	-0.8484848484848485	0.15151515151515152	1.7824929043197981e-9	6.619070721072165e-18	0.4506224152471255
-0.8434343434343434	-0.8434343434343434	0.15656565656565657	2.2757773846721194e-8	2.688290809584007e-17	0.44526203736700315
-0.8383838383838383	-0.8383838383838383	0.16161616161616163	2.9054863982980817e-7	1.0614565326835746e-16	0.4400080197210995
-0.8333333333333334	-0.8333333333333334	0.16666666666666666	3.7080434463507125e-6	4.0805593864411954e-16	0.4348628106745319
-0.8282828282828283	-0.8282828282828283	0.1717171717171717	4.710925024873025e-5	1.5295710415782526e-15	0.42982951996902063
-0.8232323232323232	-0.8232323232323232	0.17676767676767677	0.0005741898422512863	5.598766615813811e-15	0.4249118725975715
-0.8181818181818181	-0.8181818181818181	0.18181818181818182	0.0057278785430404195	2.004149199863519e-14	0.42011416321529227
-0.8131313131313131	-0.8131313131313131	0.18686868686868688	0.0365033505399968	7.026331021289057e-14	0.4154412081255014
-0.8080808080808081	-0.8080808080808081	0.1919191919191919	0.13339355433842895	2.416231015227645e-13	0.41089829199064143
-0.803030303030303	-0.803030303030303	0.19696969696969696	0.29616061060006776	8.162332360735131e-13	0.40649110651485654
-0.797979797979798	-0.797979797979798	0.20202020202020202	0.4516469362191566	2.7127731624366655e-12	0.40222567847328167
-0.7929292929292929	-0.7929292929292929	0.20707070707070707	0.5432475146702674	8.883688374636588e-12	0.3981082846685219
-0.7878787878787878	-0.7878787878787878	0.21212121212121213	0.581169665176605	2.8708237406880938e-11	0.39414535172625176
-0.7828282828282829	-0.7828282828282829	0.21717171717171718	0.594114441387948	9.168445092278908e-11	0.3903433391485057
-0.7777777777777778	-0.7777777777777778	0.2222222222222222	0.5981978754715644	2.8979197663243794e-10	0.38670860477041896
-0.7727272727272727	-0.7727272727272727	0.22727272727272727	0.5994517800811159	9.077776694785665e-10	0.3832472527489772
-0.7676767676767677	-0.7676767676767677	0.23232323232323232	0.599833560744186	2.8219129350559345e-9	0.3799649654665441
-0.7626262626262627	-0.7626262626262627	0.23737373737373738	0.5999494999251982	8.715800441954206e-9	0.3768668222435706
-0.7575757575757576	-0.7575757575757576	0.24242424242424243	0.5999846803840262	2.6776430509403423e-8	0.373957109469143
-0.7525252525252525	-0.7525252525252525	0.2474747474747475	0.5999953529287907	8.190505993293692e-8	0.37123912857021346
-0.7474747474747474	-0.7474747474747474	0.25252525252525254	0.5999985903757831	2.4966525844613886e-7	0.3687150099918337
-0.7424242424242424	-0.7424242424242424	0.25757575757575757	0.5999995724124082	7.58955306647647e-7	0.36638554284328595
-0.7373737373737373	-0.7373737373737373	0.26262626262626265	0.599999870298173	2.302242360714789e-6	0.36425003083698465
-0.7323232323232323	-0.7323232323232323	0.2676767676767677	0.5999999606570618	6.972231123245443e-6	0.36230618536242776
-0.7272727272727273	-0.7272727272727273	0.2727272727272727	0.5999999880659659	2.1087262789068243e-5	0.36055006578710974
-0.7222222222222222	-0.7222222222222222	0.2777777777777778	0.5999999963800088	6.369867108619384e-5	0.3589760752353319
-0.7171717171717171	-0.7171717171717171	0.2828282828282828	0.5999999989019366	0.00019208665117072187	0.3575770171689192
-0.7121212121212122	-0.7121212121212122	0.2878787878787879	0.5999999996669212	0.0005771461798244896	0.3563442142457596
-0.7070707070707071	-0.7070707070707071	0.29292929292929293	0.5999999998989664	0.0017178328755997356	0.35526768649253804
-0.702020202020202	-0.702020202020202	0.29797979797979796	0.5999999999693532	0.004989874567107809	0.35433638126290057
-0.696969696969697	-0.696969696969697	0.30303030303030304	0.5999999999907037	0.013710429316056804	0.35353844330129186
-0.6919191919191919	-0.6919191919191919	0.30808080808080807	0.5999999999971801	0.03397533691709414	0.35286151002292204
-0.6868686868686869	-0.6868686868686869	0.31313131313131315	0.5999999999991447	0.07236786062707036	0.3522930152729732
-0.6818181818181819	-0.6818181818181819	0.3181818181818182	0.5999999999997405	0.12902930066519908	0.35182048458024
-0.6767676767676767	-0.6767676767676767	0.32323232323232326	0.5999999999999213	0.1933719826525345	0.3514318062803807
-0.6717171717171717	-0.6717171717171717	0.3282828282828283	0.5999999999999761	0.25064571842500616	0.351115465632628
-0.6666666666666667	-0.6666666666666667	0.3333333333333333	0.5999999999999928	0.29232388232265255	0.3508607327896485
-0.6616161616161615	-0.6616161616161615	0.3383838383838384	0.5999999999999978	0.3184890194552123	0.35065779969715577
-0.6565656565656566	-0.6565656565656566	0.3434343434343434	0.5999999999999994	0.33340740819822845	0.350497865178079
-0.6515151515151515	-0.6515151515151515	0.3484848484848485	0.6	0.34144204975848563	0.3503731711451515
-0.6464646464646464	-0.6464646464646464	0.35353535353535354	0.6	0.34563491186534134	0.35027699576381843
-0.6414141414141414	-0.6414141414141414	0.35858585858585856	0.6	0.34778656070839	0.3502036112880668
-0.6363636363636364	-0.6363636363636364	0.36363636363636365	0.6	0.34888110853902077	0.35014821519986106
-0.6313131313131313	-0.6313131313131313	0.3686868686868687	0.6	0.3494353785536178	0.3501068433055071
-0.6262626262626263	-0.6262626262626263	0.37373737373737376	0.6	0.3497153784232475	0.3500762727671203
-0.6212121212121212	-0.6212121212121212	0.3787878787878788	0.6	0.34985663319722465	0.3500539218982816
-0.6161616161616161	-0.6161616161616161	0.3838383838383838	0.6	0.34992783225676577	0.35003775215152566
-0.6111111111111112	-0.6111111111111112	0.3888888888888889	0.6	0.3499636965406046	0.3500261762632805
-0.6060606060606061	-0.6060606060606061	0.3939393939393939	0.6	0.3499817512637963	0.3500179751457535
-0.601010101010101	-0.601010101010101	0.398989898989899	0.6	0.3499908346336177	0.3500122249216415
-0.595959595959596	-0.595959595959596	0.40404040404040403	0.6	0.34999540125496775	0.35000823453669094
-0.5909090909090908	-0.5909090909090908	0.4090909090909091	0.6	0.34999769520669327	0.3500054936694501
-0.5858585858585859	-0.5858585858585859	0.41414141414141414	0.6	0.3499988464127261	0.3500036301720849
-0.5808080808080809	-0.5808080808080809	0.41919191919191917	0.6	0.3499994234852634	0.35000237598899664
-0.5757575757575757	-0.5757575757575757	0.42424242424242425	0.6	0.34999971237849836	0.3500015403713127
-0.5707070707070707	-0.5707070707070707	0.4292929292929293	0.6	0.34999985678536616	0.35000098919403294
-0.5656565656565656	-0.5656565656565656	0.43434343434343436	0.6	0.3499999288445523	0.35000062925097836
-0.5606060606060606	-0.5606060606060606	0.4393939393939394	0.6	0.3499999647321025	0.3500003965189079
-0.5555555555555556	-0.5555555555555556	0.4444444444444444	0.6	0.3499999825660883	0.35000024752136477
-0.5505050505050505	-0.5505050505050505	0.4494949494949495	0.6	0.3499999914069892	0.3500001530669424
-0.5454545454545454	-0.5454545454545454	0.45454545454545453	0.6	0.34999999577796725	0.3500000937737149
-0.5404040404040404	-0.5404040404040404	0.4595959595959596	0.6	0.3499999979326499	0.35000005691448816
-0.5353535353535354	-0.5353535353535354	0.46464646464646464	0.6	0.3499999989914116	0.3500000342229524
-0.5303030303030303	-0.5303030303030303	0.4696969696969697	0.6	0.3499999995098666	0.35000002038805916
-0.5252525252525253	-0.5252525252525253	0.47474747474747475	0.6	0.34999999976280244	0.35000001203396774
-0.5202020202020202	-0.5202020202020202	0.4797979797979798	0.6	0.3499999998857122	0.35000000703763984
-0.5151515151515151	-0.5151515151515151	0.48484848484848486	0.6	0.34999999994518677	0.3500000040779424
-0.5101010101010102	-0.5101010101010102	0.4898989898989899	0.6	0.3499999999738379	0.350000002341324
-0.505050505050505	-0.505050505050505	0.494949494949495	0.6	0.34999999998757564	0.3500000013319834
-0.5	-0.5	0.5	0.6	0.34999999999413045	0.3500000007508676
-0.4949494949494949	-0.4949494949494949	0.5050505050505051	0.6	0.34999999999724196	0.3500000004194358
-0.48989898989898994	-0.48989898989898994	0.51010101010101	0.5999999999999996	0.3499999999987112	0.35000000023217503
-0.48484848484848486	-0.48484848484848486	0.5151515151515151	0.599999999999999	0.3499999999994011	0.35000000012735727
-0.4797979797979798	-0.4797979797979798	0.5202020202020202	0.5999999999999981	0.34999999999972325	0.350000000069231
-0.4747474747474747	-0.4747474747474747	0.5252525252525253	0.5999999999999962	0.34999999999987275	0.3500000000372954
-0.4696969696969697	-0.4696969696969697	0.5303030303030303	0.5999999999999927	0.34999999999994175	0.35000000001991144
-0.46464646464646464	-0.46464646464646464	0.5353535353535354	0.5999999999999859	0.34999999999997344	0.35000000001053533
-0.45959595959595956	-0.45959595959595956	0.5404040404040404	0.599999999999973	0.3499999999999878	0.3500000000055247
-0.4545454545454546	-0.4545454545454546	0.5454545454545454	0.5999999999999484	0.3499999999999944	0.3500000000028715
-0.4494949494949495	-0.4494949494949495	0.5505050505050505	0.5999999999999027	0.3499999999999974	0.35000000000147935
-0.4444444444444444	-0.4444444444444444	0.5555555555555556	0.599999999999819	0.34999999999999876	0.35000000000075543
-0.43939393939393945	-0.43939393939393945	0.5606060606060606	0.5999999999996688	0.34999999999999937	0.3500000000003825
-0.43434343434343436	-0.43434343434343436	0.5656565656565656	0.5999999999994045	0.3499999999999997	0.35000000000019205
-0.4292929292929293	-0.4292929292929293	0.5707070707070707	0.599999999998951	0.3499999999999999	0.3500000000000956
-0.4242424242424242	-0.4242424242424242	0.5757575757575758	0.5999999999981965	0.35	0.3500000000000473
-0.4191919191919192	-0.4191919191919192	0.5808080808080808	0.5999999999969899	0.35	0.35000000000002324
-0.41414141414141414	-0.41414141414141414	0.5858585858585859	0.5999999999951643	0.35	0.35000000000001136
-0.40909090909090906	-0.40909090909090906	0.5909090909090909	0.59999999999263	0.35	0.35000000000000553
-0.4040404040404041	-0.4040404040404041	0.5959595959595959	0.5999999999896429	0.35	0.35000000000000264
-0.398989898989899	-0.398989898989899	0.601010101010101	0.599999999987464	0.35	0.3500000000000013
-0.3939393939393939	-0.3939393939393939	0.6060606060606061	0.5999999999898731	0.35	0.35000000000000064
-0.38888888888888884	-0.38888888888888884	0.6111111111111112	0.6000000000064674	0.35	0.3500000000000003
-0.38383838383838387	-0.38383838383838387	0.6161616161616161	0.600000000059598	0.35	0.3500000000000001
-0.3787878787878788	-0.3787878787878788	0.6212121212121212	0.6000000001985691	0.35	0.35
-0.3737373737373737	-0.3737373737373737	0.6262626262626263	0.6000000005280917	0.35	0.35
-0.36868686868686873	-0.36868686868686873	0.6313131313131313	0.6000000012643093	0.35	0.35
-0.36363636363636365	-0.36363636363636365	0.6363636363636364	0.6000000028435577	0.35	0.35
-0.35858585858585856	-0.35858585858585856	0.6414141414141414	0.6000000061309637	0.35	0.35
-0.3535353535353535	-0.3535353535353535	0.6464646464646465	0.600000012816568	0.35	0.35
-0.3484848484848485	-0.3484848484848485	0.6515151515151515	0.600000026161322	0.35	0.35
-0.3434343434343434	-0.3434343434343434	0.6565656565656566	0.6000000523923934	0.35	0.35
-0.33838383838383834	-0.33838383838383834	0.6616161616161617	0.6000001032985096	0.35	0.35
-0.33333333333333337	-0.33333333333333337	0.6666666666666666	0.6000002010362647	0.35	0.35
-0.3282828282828283	-0.3282828282828283	0.6717171717171717	0.6000003870009833	0.35	0.35
-0.3232323232323232	-0.3232323232323232	0.6767676767676768	0.6000007381590131	0.35	0.35
-0.31818181818181823	-0.31818181818181823	0.6818181818181818	0.6000013970663425	0.35	0.35
-0.31313131313131315	-0.31313131313131315	0.6868686868686869	0.6000026269843899	0.35	0.35
-0.30808080808080807	-0.30808080808080807	0.6919191919191919	0.6000049130207308	0.35	0.35
-0.303030303030303	-0.303030303030303	0.696969696969697	0.6000091476984162	0.35	0.35
-0.297979797979798	-0.297979797979798	0.702020202020202	0.6000169714604253	0.35	0.35
-0.29292929292929293	-0.29292929292929293	0.7070707070707071	0.6000313975838377	0.35	0.35
-0.28787878787878785	-0.28787878787878785	0.7121212121212122	0.6000579592055137	0.35	0.35
-0.2828282828282829	-0.2828282828282829	0.7171717171717171	0.6001068143905742	0.35	0.35
-0.2777777777777778	-0.2777777777777778	0.7222222222222222	0.6001966067388776	0.35	0.35
-0.2727272727272727	-0.2727272727272727	0.7272727272727273	0.6003615332310364	0.35	0.35
-0.2676767676767676	-0.2676767676767676	0.7323232323232324	0.6006642367988154	0.35	0.35
-0.26262626262626265	-0.26262626262626265	0.7373737373737373	0.6012191580484192	0.35	0.35
-0.25757575757575757	-0.25757575757575757	0.7424242424242424	0.6022342663587729	0.35	0.35
-0.2525252525252525	-0.2525252525252525	0.7474747474747475	0.6040837543012437	0.35	0.35
-0.24747474747474751	-0.24747474747474751	0.7525252525252525	0.6074285312420397	0.35	0.35
-0.24242424242424243	-0.24242424242424243	0.7575757575757576	0.6133965095142648	0.3500000000000001	0.35
-0.23737373737373735	-0.23737373737373735	0.7626262626262627	0.6237934525689807	0.35000000000000053	0.35
-0.23232323232323238	-0.23232323232323238	0.7676767676767676	0.6411794233520721	0.35000000000000175	0.35
-0.2272727272727273	-0.2272727272727273	0.7727272727272727	0.6683770999482564	0.3500000000000044	0.35
-0.2222222222222222	-0.2222222222222222	0.7777777777777778	0.7068348803898021	0.3500000000000105	0.35
-0.21717171717171713	-0.21717171717171713	0.7828282828282829	0.7541321812083692	0.35000000000002446	0.35
-0.21212121212121215	-0.21212121212121215	0.7878787878787878	0.8030466982042765	0.3500000000000556	0.35
-0.20707070707070707	-0.20707070707070707	0.7929292929292929	0.8447782320934559	0.35000000000012516	0.35
-0.202020202020202	-0.202020202020202	0.797979797979798	0.8742082945379867	0.350000000000279	0.35
-0.19696969696969702	-0.19696969696969702	0.803030303030303	0.8917813047183305	0.35000000000061543	0.35
-0.19191919191919193	-0.19191919191919193	0.8080808080808081	0.9010143600037019	0.35000000000134285	0.35
-0.18686868686868685	-0.18686868686868685	0.8131313131313131	0.9054470091345028	0.35000000000289755	0.35
-0.18181818181818177	-0.18181818181818177	0.8181818181818182	0.9074327969274616	0.35000000000618203	0.35
-0.1767676767676768	-0.1767676767676768	0.8232323232323232	0.9082558031795311	0.3500000000130395	0.35
-0.1717171717171717	-0.1717171717171717	0.8282828282828283	0.908551087956891	0.35000000002718845	0.35
-0.16666666666666663	-0.16666666666666663	0.8333333333333334	0.9086185804970184	0.35000000005603454	0.35
-0.16161616161616166	-0.16161616161616166	0.8383838383838383	0.9085970903487902	0.3500000001141376	0.35
-0.15656565656565657	-0.15656565656565657	0.8434343434343434	0.9085502198011416	0.3500000002297486	0.35
-0.1515151515151515	-0.1515151515151515	0.8484848484848485	0.9085067486451388	0.35000000045695684	0.35
-0.14646464646464652	-0.14646464646464652	0.8535353535353535	0.9084792492328461	0.35000000089792255	0.35
-0.14141414141414144	-0.14141414141414144	0.8585858585858586	0.9084726292800346	0.35000000174294327	0.35
-0.13636363636363635	-0.13636363636363635	0.8636363636363636	0.9084880783122288	0.35000000334151826	0.35
-0.13131313131313127	-0.13131313131313127	0.8686868686868687	0.9085249260003887	0.3500000063263359	0.35
-0.1262626262626263	-0.1262626262626263	0.8737373737373737	0.9085815500389084	0.35000001182595575	0.35
-0.12121212121212122	-0.12121212121212122	0.8787878787878788	0.9086558470048407	0.35000002182327605	0.35
-0.11616161616161613	-0.11616161616161613	0.8838383838383839	0.908745497203056	0.35000003974880256	0.35
-0.11111111111111116	-0.11111111111111116	0.8888888888888888	0.9088481272483021	0.3500000714440999	0.35
-0.10606060606060608	-0.10606060606060608	0.8939393939393939	0.908961417091279	0.3500001266958968	0.35
-0.101010101010101	-0.101010101010101	0.898989898989899	0.9090831728529747	0.3500002216293046	0.35
-0.09595959595959591	-0.09595959595959591	0.9040404040404041	0.9092113757539132	0.35000038236260117	0.35
-0.09090909090909094	-0.09090909090909094	0.9090909090909091	0.9093442127114655	0.3500006504668753	0.35
-0.08585858585858586	-0.08585858585858586	0.9141414141414141	0.9094800922453232	0.3500010909391298	0.35
-0.08080808080808077	-0.08080808080808077	0.9191919191919192	0.9096176485568226	0.35000180358211547	0.35
-0.0757575757575758	-0.0757575757575758	0.9242424242424242	0.90975573630706	0.35000293888495565	0.35
-0.07070707070707072	-0.07070707070707072	0.9292929292929293	0.909893418399558	0.3500047197269998	0.35
-0.06565656565656564	-0.06565656565656564	0.9343434343434344	0.9100299488542749	0.3500074705378631	0.35
-0.06060606060606055	-0.06060606060606055	0.9393939393939394	0.9101647526068025	0.3500116560909429	0.35
-0.05555555555555558	-0.05555555555555558	0.9444444444444444	0.9102974037831211	0.3500179332289952	0.35
-0.0505050505050505	-0.0505050505050505	0.9494949494949495	0.9104276037034464	0.35002722120800206	0.35
-0.045454545454545414	-0.045454545454545414	0.9545454545454546	0.9105551595776877	0.35004080128057713	0.35
-0.04040404040404044	-0.04040404040404044	0.9595959595959596	0.9106799645858282	0.3500604658827266	0.35
-0.03535353535353536	-0.03535353535353536	0.9646464646464646	0.9108019797999982	0.3500887562091698	0.35
-0.030303030303030276	-0.030303030303030276	0.9696969696969697	0.9109212182068066	0.35012936063518246	0.35
-0.025252525252525304	-0.025252525252525304	0.9747474747474747	0.9110377309299355	0.35018780663177096	0.35
-0.02020202020202022	-0.02020202020202022	0.9797979797979798	0.9111515956321465	0.35027268522799737	0.35
-0.015151515151515138	-0.015151515151515138	0.9848484848484849	0.9112629069887556	0.35039783481248027	0.35
-0.010101010101010055	-0.010101010101010055	0.98989898989899	0.9113717690662662	0.3505862429445226	0.35
-0.005050505050505083	-0.005050505050505083	0.9949494949494949	0.9114782894049467	0.3508770105410263	0.35
0.0	0.0	1.0	0.9115825745876084	0.3513377409578816	0.35


==> input/LWR_CentralRelaxationLimit_congestion_4.dat <==
-1.0	-1.0	0.0	1.0363284231349362e-94	2.692250293452302e-96	1.0745999267431747
-0.9949494949494949	-0.9949494949494949	0.005050505050505051	2.6562001021533073e-92	6.704679061443414e-94	0.8331080249371683
-0.98989898989899	-0.98989898989899	0.010101010101010102	3.4107336909453585e-90	8.342130762914506e-92	0.7584607763900116
-0.9848484848484849	-0.9848484848484849	0.015151515151515152	2.9262022587694745e-88	6.914369165928216e-90	0.7176553213214913
-0.9797979797979798	-0.9797979797979798	0.020202020202020204	1.8875718918676643e-86	4.2949558313967274e-88	0.6909976168073337
-0.9747474747474747	-0.9747474747474747	0.025252525252525252	9.768101260795137e-85	2.132679972739832e-86	0.6717385846002307
-0.9696969696969697	-0.9696969696969697	0.030303030303030304	4.225782547174954e-83	8.81828114734905e-85	0.6568651433761614
-0.9646464646464646	-0.9646464646464646	0.03535353535353535	1.5725474559104577e-81	3.1229831819056755e-83	0.644814552246537
-0.9595959595959596	-0.9595959595959596	0.04040404040404041	5.14107157210808e-80	9.670289555556206e-82	0.6346913930173687
-0.9545454545454546	-0.9545454545454546	0.045454545454545456	1.5007997655214337e-78	2.659713125015897e-80	0.625944344577164
-0.9494949494949495	-0.9494949494949495	0.050505050505050504	3.963369501576519e-77	6.5788906826665e-79	0.6182148486709129
-0.9444444444444444	-0.9444444444444444	0.05555555555555555	9.570597643314923e-76	1.4782914129747604e-77	0.6112594113239356
-0.9393939393939394	-0.9393939393939394	0.06060606060606061	2.1324924434342776e-74	3.0427294645980037e-76	0.6049067747839324
-0.9343434343434344	-0.9343434343434344	0.06565656565656566	4.418970251967264e-73	5.776853747803484e-75	0.5990329344302117
-0.9292929292929293	-0.9292929292929293	0.0707070707070707	8.575418744977038e-72	1.017710125910885e-73	0.5935458732638662
-0.9242424242424242	-0.9242424242424242	0.07575757575757576	1.5682266966631713e-70	1.6721900191779474e-72	0.5883758654278904
-0.9191919191919192	-0.9191919191919192	0.08080808080808081	2.718172477338598e-69	2.5740280145242506e-71	0.5834691108962553
-0.9141414141414141	-0.9141414141414141	0.08585858585858586	4.489392598912233e-68	3.726574119212068e-70	0.5787834367618712
-0.9090909090909091	-0.9090909090909091	0.09090909090909091	7.101359894669028e-67	5.091943573729965e-69	0.5742853216192653
-0.9040404040404041	-0.9040404040404041	0.09595959595959595	1.081038571219312e-65	6.586891390571084e-68	0.5699477906320015
-0.898989898989899	-0.898989898989899	0.10101010101010101	1.5911340571223178e-64	8.089258143675494e-67	0.565748897610754
-0.8939393939393939	-0.8939393939393939	0.10606060606060606	2.2744754591942474e-63	9.454943024030542e-66	0.5616706114535152
-0.8888888888888888	-0.8888888888888888	0.1111111111111111	3.17120648223647e-62	1.0541949797851908e-64	0.5576979865407796
-0.8838383838383839	-0.8838383838383839	0.11616161616161616	4.330098862408126e-61	1.1235621177776178e-63	0.5538185360153534
-0.8787878787878788	-0.8787878787878788	0.12121212121212122	5.812207245585329e-60	1.1468679239425367e-62	0.5500217523127388
-0.8737373737373737	-0.8737373737373737	0.12626262626262627	7.695682544306485e-59	1.1231275689795174e-61	0.5462987360990704
-0.8686868686868687	-0.8686868686868687	0.13131313131313133	1.0081782276116312e-57	1.0569254801844981e-60	0.5426419060673456
-0.8636363636363636	-0.8636363636363636	0.13636363636363635	1.3102187904711702e-56	9.572100540427568e-60	0.5390447697699137
-0.8585858585858586	-0.8585858585858586	0.1414141414141414	1.692787713008033e-55	8.354476870770946e-59	0.5355017410355495
-0.8535353535353536	-0.8535353535353536	0.14646464646464646	2.1779984107730307e-54	7.036235723719623e-58	0.5320079933059068
-0.8484848484848485	-0.8484848484848485	0.15151515151515152	2.7943292943905275e-53	5.725235217354894e-57	0.5285593409315461
-0.8434343434343434	-0.8434343434343434	0.15656565656565657	3.578323862670446e-52	4.505752231567228e-56	0.5251521424246257
-0.8383838383838383	-0.8383838383838383	0.16161616161616163	4.576753744170312e-51	3.433374646562955e-55	0.5217832210970679
-0.8333333333333334	-0.8333333333333334	0.16666666666666666	5.849385182324026e-50	2.535633439807884e-54	0.5184497995717017
-0.8282828282828283	-0.8282828282828283	0.1717171717171717	7.472523858357028e-49	1.816643421842672e-53	0.5151494454445369
-0.8232323232323232	-0.8232323232323232	0.17676767676767677	9.543556706964428e-48	1.2637312960490977e-52	0.5118800259723078
-0.8181818181818181	-0.8181818181818181	0.18181818181818182	1.2186766171132946e-46	8.542890105714477e-52	0.5086396701126005
-0.8131313131313131	-0.8131313131313131	0.18686868686868688	1.5560766245234824e-45	5.616479980992084e-51	0.5054267365912984
-0.8080808080808081	-0.8080808080808081	0.1919191919191919	1.9868005375234317e-44	3.593849604350901e-50	0.5022397869404746
-0.803030303030303	-0.803030303030303	0.19696969696969696	2.536690452782789e-43	2.2397676103253994e-49	0.4990775626587255
-0.797979797979798	-0.797979797979798	0.20202020202020202	3.238735669431265e-42	1.3604729284857992e-48	0.4959389658095958
-0.7929292929292929	-0.7929292929292929	0.20707070707070707	4.135051598390022e-41	8.059420785329143e-48	0.49282304250279213
-0.7878787878787878	-0.7878787878787878	0.21212121212121213	5.279406217878633e-40	4.659244547042396e-47	0.4897289688052975
-0.7828282828282829	-0.7828282828282829	0.21717171717171718	6.74044554809889e-39	2.6301731608641675e-46	0.48665603871120555
-0.7777777777777778	-0.7777777777777778	0.2222222222222222	8.60581158272873e-38	1.4506388460832888e-45	0.48360365386466186
-0.7727272727272727	-0.7727272727272727	0.22727272727272727	1.0987399673117983e-36	7.821314233319088e-45	0.4805713147831715
-0.7676767676767677	-0.7676767676767677	0.23232323232323232	1.4028070726379195e-35	4.1245458335353705e-44	0.47755861337136496
-0.7626262626262627	-0.7626262626262627	0.23737373737373738	1.7910220853949131e-34	2.1284863436521055e-43	0.47456522655015754
-0.7575757575757576	-0.7575757575757576	0.24242424242424243	2.2866722530257487e-33	1.0754218212762637e-42	0.47159091085469734
-0.7525252525252525	-0.7525252525252525	0.2474747474747475	2.919489357760217e-32	5.3224077370429376e-42	0.46863549787780046
-0.7474747474747474	-0.7474747474747474	0.25252525252525254	3.7274331917897983e-31	2.5814315026051555e-41	0.465698890454705
-0.7424242424242424	-0.7424242424242424	0.25757575757575757	4.758968592031565e-30	1.2275308487626151e-40	0.46278105950070253
-0.7373737373737373	-0.7373737373737373	0.26262626262626265	6.075972623632344e-29	5.72551587219742e-40	0.45988204142613054
-0.7323232323232323	-0.7323232323232323	0.2676767676767677	7.757446300989783e-28	2.6205573974946182e-39	0.45700193606380385
-0.7272727272727273	-0.7272727272727273	0.2727272727272727	9.904253495498239e-27	1.177475607943704e-38	0.45414090505261884
-0.7222222222222222	-0.7222222222222222	0.2777777777777778	1.2645171295382566e-25	5.19598730004724e-38	0.45129917062805935
-0.7171717171717171	-0.7171717171717171	0.2828282828282828	1.6144614750927099e-24	2.252774671569633e-37	0.4484770147759182
-0.7121212121212122	-0.7121212121212122	0.2878787878787879	2.0612499377062982e-23	9.600058243620982e-37	0.445674778709894
-0.7070707070707071	-0.7070707070707071	0.29292929292929293	2.631683301949362e-22	4.0226027657995823e-36	0.4428928626369752
-0.702020202020202	-0.702020202020202	0.29797979797979796	3.3599792412492945e-21	1.658007854248409e-35	0.4401317257767879
-0.696969696969697	-0.696969696969697	0.30303030303030304	4.289824878713073e-20	6.724807969098811e-35	0.4373918866024397
-0.6919191919191919	-0.6919191919191919	0.30808080808080807	5.476997376674376e-19	2.6850597653005214e-34	0.4346739232708933
-0.6868686868686869	-0.6868686868686869	0.31313131313131315	6.992709752077224e-18	1.0557846382695766e-33	0.43197847421059554
-0.6818181818181819	-0.6818181818181819	0.3181818181818182	8.92788261776981e-17	4.0898812054138215e-33	0.429306238832989
-0.6767676767676767	-0.6767676767676767	0.32323232323232326	1.1398598091816873e-15	1.561447060852894e-32	0.42665797833266167
-0.6717171717171717	-0.6717171717171717	0.3282828282828283	1.4553063029745234e-14	5.877509558253061e-32	0.4240345165382534
-0.6666666666666667	-0.6666666666666667	0.3333333333333333	1.8580499271728054e-13	2.1821205645741625e-31	0.4214367407728471
-0.6616161616161615	-0.6616161616161615	0.3383838383838384	2.3722494185425905e-12	7.993836262230153e-31	0.41886560267842576
-0.6565656565656566	-0.6565656565656566	0.3434343434343434	3.0287492301007295e-11	2.8906604810737446e-30	0.4163221189540985
-0.6515151515151515	-0.6515151515151515	0.3484848484848485	3.866929617843236e-10	1.0322415725371474e-29	0.41380737195221623
-0.6464646464646464	-0.6464646464646464	0.35353535353535354	4.937066760108322e-9	3.6415678730371815e-29	0.4113225100702499
-0.6414141414141414	-0.6414141414141414	0.35858585858585856	6.303314023918245e-8	1.2697035032881593e-28	0.40886874786947414
-0.6363636363636364	-0.6363636363636364	0.36363636363636365	8.046987606122003e-7	4.3773484099119205e-28	0.40644736584418945
-0.6313131313131313	-0.6313131313131313	0.3686868686868687	1.0262441855337508e-5	1.4928188634719133e-27	0.40405970975757854
-0.6262626262626263	-0.6262626262626263	0.37373737373737376	0.00012937140647995425	5.038335612747574e-27	0.40170718945253653
-0.6212121212121212	-0.6212121212121212	0.3787878787878788	0.0014973252686809127	1.6836522332962805e-26	0.3993912770382064
-0.6161616161616161	-0.6161616161616161	0.3838383838383838	0.0128175929073005	5.573254594457225e-26	0.3971135043458409
-0.6111111111111112	-0.6111111111111112	0.3888888888888889	0.06548085295596666	1.828381505941365e-25	0.39487545954142583
-0.6060606060606061	-0.6060606060606061	0.3939393939393939	0.19362671857712738	5.9475828798341275e-25	0.3926787827777648
-0.601010101010101	-0.601010101010101	0.398989898989899	0.36397951391257616	1.9193217182756193e-24	0.3905251607660562
-0.595959595959596	-0.595959595959596	0.40404040404040403	0.49653442151079674	6.147652849502034e-24	0.38841632014711375
-0.5909090909090908	-0.5909090909090908	0.4090909090909091	0.5630779639866966	1.9554549058834823e-23	0.38635401954609
-0.5858585858585859	-0.5858585858585859	0.41414141414141414	0.5881253540491708	6.179973917684636e-23	0.38434004020274576
-0.5808080808080809	-0.5808080808080809	0.41919191919191917	0.5963297397451921	1.9415510645500794e-22	0.3823761750828857
-0.5757575757575757	-0.5757575757575757	0.42424242424242425	0.5988810673456973	6.066739312045542e-22	0.3804642163964774
-0.5707070707070707	-0.5707070707070707	0.4292929292929293	0.5996616722782786	1.886355754011783e-21	0.37860594147505894
-0.5656565656565656	-0.5656565656565656	0.43434343434343436	0.5999004180279809	5.8393663312036794e-21	0.37680309699605263
-0.5606060606060606	-0.5606060606060606	0.4393939393939394	0.599975475300082	1.8004735367497527e-20	0.3750573815850438
-0.5555555555555556	-0.5555555555555556	0.4444444444444444	0.6000029922368995	5.532009943135835e-20	0.3733704268791239
-0.5505050505050505	-0.5505050505050505	0.4494949494949495	0.6000200429279962	1.6944949731381864e-19	0.37174377719475576
-0.5454545454545454	-0.5454545454545454	0.45454545454545453	0.6000411795176058	5.176460643925635e-19	0.37017886801141425
-0.5404040404040404	-0.5404040404040404	0.4595959595959596	0.6000768733820081	1.5776915856384924e-18	0.36867700355594424
-0.5353535353535354	-0.5353535353535354	0.46464646464646464	0.6001414065834215	4.7990509711785356e-18	0.3672393338498043
-0.5303030303030303	-0.5303030303030303	0.4696969696969697	0.6002594631390011	1.4573568349421733e-17	0.3658668316589615
-0.5252525252525253	-0.5252525252525253	0.47474747474747475	0.6004757845005908	4.419493719437793e-17	0.3645602698601841
-0.5202020202020202	-0.5202020202020202	0.4797979797979798	0.6008719882139875	1.338689216329074e-16	0.3633201998031355
-0.5151515151515151	-0.5151515151515151	0.48484848484848486	0.601596612495963	4.0511509938169344e-16	0.36214693129976677
-0.5101010101010102	-0.5101010101010102	0.4898989898989899	0.6029181633332785	1.2250288920833966e-15	0.3610405149055725
-0.505050505050505	-0.505050505050505	0.494949494949495	0.6053157588022589	3.702109646499754e-15	0.3600007271660101
-0.5	-0.5	0.5	0.6096240169940023	1.118258465316773e-14	0.3590270594811237
-0.4949494949494949	-0.4949494949494949	0.5050505050505051	0.617233455409068	3.376527842102152e-14	0.35811871118867994
-0.48989898989898994	-0.48989898989898994	0.51010101010101	0.6302752722294389	1.0192260284876784e-13	0.35727458737913814
-0.48484848484848486	-0.48484848484848486	0.5151515151515151	0.6515261618541742	3.075900422925373e-13	0.35649330183492406
-0.4797979797979798	-0.4797979797979798	0.5202020202020202	0.6834909598411782	9.281092321928087e-13	0.3557731853346636
-0.4747474747474747	-0.4747474747474747	0.5252525252525253	0.7262725670938323	2.8000730720021225e-12	0.35511229938578615
-0.4696969696969697	-0.4696969696969697	0.5303030303030303	0.7753471117782721	8.44689994403734e-12	0.3545084552542844
-0.46464646464646464	-0.46464646464646464	0.5353535353535354	0.8222467210412481	2.547968071549651e-11	0.3539592379585934
-0.45959595959595956	-0.45959595959595956	0.5404040404040404	0.859210177883034	7.685419101910363e-11	0.35346203469714443
-0.4545454545454546	-0.4545454545454546	0.5454545454545454	0.8835445262589178	2.3180580167631383e-10	0.35301406699835236
-0.4494949494949495	-0.4494949494949495	0.5505050505050505	0.8973924221136842	6.99147570240146e-10	0.35261242572929885
-0.4444444444444444	-0.4444444444444444	0.5555555555555556	0.9045277723234423	2.1086505938140625e-9	0.35225410798535456
-0.43939393939393945	-0.43939393939393945	0.5606060606060606	0.9080132556223325	6.359662927926675e-9	0.3519360548150957
-0.43434343434343436	-0.43434343434343436	0.5656565656565656	0.9096921254384099	1.9180461786073533e-8	0.35165518871753526
-0.4292929292929293	-0.4292929292929293	0.5707070707070707	0.9105194632441178	5.7846983268976245e-8	0.35140844988264514
-0.4242424242424242	-0.4242424242424242	0.5757575757575758	0.9109545917219355	1.744615455085801e-7	0.35119283022842157
-0.4191919191919192	-0.4191919191919192	0.5808080808080808	0.9112106282185634	5.261576205502261e-7	0.3510054044119323
-0.41414141414141414	-0.41414141414141414	0.5858585858585859	0.9113847912601716	1.5868177358152155e-6	0.3508433571487648
-0.40909090909090906	-0.40909090909090906	0.5909090909090909	0.911521069762213	4.7854831286037456e-6	0.350704006354059
-0.4040404040404041	-0.4040404040404041	0.5959595959595959	0.9116392861959928	1.4430747228143655e-5	0.35058482180706246
-0.398989898989899	-0.398989898989899	0.601010101010101	0.9117483544127336	4.350563786906199e-5	0.3504834392282873
-0.3939393939393939	-0.3939393939393939	0.6060606060606061	0.911852281057271	0.00013106414903759045	0.3503976698334257
-0.38888888888888884	-0.38888888888888884	0.6111111111111112	0.911952871611908	0.0003939808384469596	0.35032550558260944
-0.38383838383838387	-0.38383838383838387	0.6161616161616161	0.9120509475505462	0.0011768268709581179	0.3502651204711211
-0.3787878787878788	-0.3787878787878788	0.6212121212121212	0.9121468925574413	0.003454594890784421	0.35021486830457016
-0.3737373737373737	-0.3737373737373737	0.6262626262626263	0.9122408969099257	0.009720575176691372	0.3501732774665866
-0.36868686868686873	-0.36868686868686873	0.6313131313131313	0.9123330662874555	0.025116329393025386	0.3501390432212326
-0.36363636363636365	-0.36363636363636365	0.6363636363636364	0.9124234698181956	0.05665025706882218	0.35011101809835066
-0.35858585858585856	-0.35858585858585856	0.6414141414141414	0.9125121609919793	0.10759362356687556	0.3500882008920199
-0.3535353535353535	-0.3535353535353535	0.6464646464646465	0.9125991865365423	0.17095437953573323	0.35006972476502163
-0.3484848484848485	-0.3484848484848485	0.6515151515151515	0.912684590019329	0.23213854483332294	0.3500548449008679
-0.3434343434343434	-0.3434343434343434	0.6565656565656566	0.9127684131911625	0.2796395068658952	0.3500429260845576
-0.33838383838383834	-0.33838383838383834	0.6616161616161617	0.9128506964061348	0.3108483633486073	0.3500334305283877
-0.33333333333333337	-0.33333333333333337	0.6666666666666666	0.9129314786984333	0.32915870984621626	0.3500259061938233
-0.3282828282828283	-0.3282828282828283	0.6717171717171717	0.9130107977605229	0.3391844522602483	0.35001997579779537
-0.3232323232323232	-0.3232323232323232	0.6767676767676768	0.9130886899183714	0.34446410593811916	0.35001532663422213
-0.31818181818181823	-0.31818181818181823	0.6818181818181818	0.9131651901348717	0.34718685021589896	0.35001170129063286
-0.31313131313131315	-0.31313131313131315	0.6868686868686869	0.9132403320457495	0.34857575044803973	0.3500088892964045
-0.30808080808080807	-0.30808080808080807	0.6919191919191919	0.9133141480221334	0.3492802889546522	0.350006719703593
-0.303030303030303	-0.303030303030303	0.696969696969697	0.9133866692511406	0.3496366594555827	0.3500050545734839
-0.297979797979798	-0.297979797979798	0.702020202020202	0.9134579258260719	0.3498166593204022	0.35000378332127113
-0.29292929292929293	-0.29292929292929293	0.7070707070707071	0.9135279468391893	0.34990750949430344	0.35000281785694526
-0.28787878787878785	-0.28787878787878785	0.7121212121212122	0.9135967604717358	0.3499533468126103	0.3500020884516372
-0.2828282828282829	-0.2828282828282829	0.7171717171717171	0.9136643940774545	0.3499764691432093	0.35000154025437896
-0.2777777777777778	-0.2777777777777778	0.7222222222222222	0.9137308742572668	0.3499881319434891	0.3500011303835871
-0.2727272727272727	-0.2727272727272727	0.7272727272727273	0.9137962269239004	0.34999401432130856	0.35000082551967326
-0.2676767676767676	-0.2676767676767676	0.7323232323232324	0.9138604773561368	0.3499969811454989	0.35000059992927035
-0.26262626262626265	-0.26262626262626265	0.7373737373737373	0.9139236502430015	0.349998477465221	0.3500004338569605
-0.25757575757575757	-0.25757575757575757	0.7424242424242424	0.9139857697186595	0.34999923212801415	0.3500003122265574
-0.2525252525252525	-0.2525252525252525	0.7474747474747475	0.9140468593890744	0.3499996127363636	0.3500002236004775
-0.24747474747474751	-0.24747474747474751	0.7525252525252525	0.9141069423516279	0.3499998046919011	0.35000015935220946
-0.24242424242424243	-0.24242424242424243	0.7575757575757576	0.914166041208955	0.34999990150176485	0.35000011301310024
-0.23737373737373735	-0.23737373737373735	0.7626262626262627	0.9142241780782143	0.34999995032589887	0.35000007976046593
-0.23232323232323238	-0.23232323232323238	0.7676767676767676	0.9142813745969353	0.3499999749491027	0.35000005601929274
-0.2272727272727273	-0.2272727272727273	0.7727272727272727	0.9143376519264629	0.349999987367014	0.35000003915447964
-0.2222222222222222	-0.2222222222222222	0.7777777777777778	0.91439303075389	0.3499999936294812	0.35000002723466456
-0.21717171717171713	-0.21717171717171713	0.7828282828282829	0.9144475312932144	0.34999999678764754	0.3500000188522062
-0.21212121212121215	-0.21212121212121215	0.7878787878787878	0.9145011732863222	0.34999999838029694	0.3500000129868775
-0.20707070707070707	-0.20707070707070707	0.7929292929292929	0.9145539760042544	0.3499999991834829	0.35000000890333144
-0.202020202020202	-0.202020202020202	0.797979797979798	0.9146059582490998	0.3499999995885985	0.35000000607447007
-0.19696969696969702	-0.19696969696969702	0.803030303030303	0.914657138356739	0.34999999979305574	0.3500000041245363
-0.19191919191919193	-0.19191919191919193	0.8080808080808081	0.9147075342005749	0.34999999989645825	0.35000000278711924
-0.18686868686868685	-0.18686868686868685	0.8131313131313131	0.9147571631963087	0.349999999949117	0.35000000187435765
-0.18181818181818177	-0.18181818181818177	0.8181818181818182	0.9148060423077574	0.34999999997653697	0.35000000125449426
-0.1767676767676768	-0.1767676767676768	0.8232323232323232	0.9148541880536596	0.34999999999179765	0.3500000008356165
-0.1717171717171717	-0.1717171717171717	0.8282828282828283	0.9149016165153881	0.35000000000184744	0.3500000005539497
-0.16666666666666663	-0.16666666666666663	0.8333333333333334	0.9149483433454583	0.35000000001075693	0.3500000003654781
-0.16161616161616166	-0.16161616161616166	0.8383838383838383	0.9149943837767109	0.35000000002148646	0.35000000023998445
-0.15656565656565657	-0.15656565656565657	0.8434343434343434	0.9150397526320451	0.35000000003697584	0.3500000001568333
-0.1515151515151515	-0.1515151515151515	0.8484848484848485	0.9150844643345697	0.35000000006100873	0.35000000010200705
-0.14646464646464652	-0.14646464646464652	0.8535353535353535	0.915128532918059	0.3500000000991449	0.35000000006603316
-0.14141414141414144	-0.14141414141414144	0.8585858585858586	0.9151719720375934	0.35000000015997657	0.35000000004254384
-0.13636363636363635	-0.13636363636363635	0.8636363636363636	0.9152147949802881	0.3500000002570109	0.3500000000272809
-0.13131313131313127	-0.13131313131313127	0.8686868686868687	0.9152570146760197	0.35000000041161317	0.3500000000174113
-0.1262626262626263	-0.1262626262626263	0.8737373737373737	0.9152986437080725	0.35000000065769504	0.3500000000110601
-0.12121212121212122	-0.12121212121212122	0.8787878787878788	0.9153396943236431	0.3500000010492669	0.3500000000069928
-0.11616161616161613	-0.11616161616161613	0.8838383838383839	0.9153801784441509	0.3500000016727187	0.35000000000440057
-0.11111111111111116	-0.11111111111111116	0.8888888888888888	0.9154201076753132	0.3500000026669818	0.3500000000027565
-0.10606060606060608	-0.10606060606060608	0.8939393939393939	0.9154594933169573	0.3500000042569493	0.35000000000171877
-0.101010101010101	-0.101010101010101	0.898989898989899	0.9154983463725451	0.3500000068094237	0.35000000000106685
-0.09595959595959591	-0.09595959595959591	0.9040404040404041	0.9155366775584002	0.35000001092767596	0.3500000000006593
-0.09090909090909094	-0.09090909090909094	0.9090909090909091	0.9155744973126279	0.35000001761272775	0.35000000000040565
-0.08585858585858586	-0.08585858585858586	0.9141414141414141	0.9156118158037295	0.35000002854075274	0.3500000000002486
-0.08080808080808077	-0.08080808080808077	0.9191919191919192	0.9156486429389106	0.3500000465437883	0.35000000000015186
-0.0757575757575758	-0.0757575757575758	0.9242424242424242	0.9156849883720914	0.3500000764482322	0.35000000000009246
-0.07070707070707072	-0.07070707070707072	0.9292929292929293	0.9157208615116276	0.3500001265456082	0.3500000000000562
-0.06565656565656564	-0.06565656565656564	0.9343434343434344	0.9157562715277492	0.35000021118447205	0.35000000000003423
-0.06060606060606055	-0.06060606060606055	0.9393939393939394	0.9157912273597335	0.3500003553558012	0.35000000000002085
-0.05555555555555558	-0.05555555555555558	0.9444444444444444	0.9158257377228185	0.3500006028308084	0.3500000000000128
-0.0505050505050505	-0.0505050505050505	0.9494949494949495	0.9158598111148711	0.3500010306405163	0.35000000000000797
-0.045454545454545414	-0.045454545454545414	0.9545454545454546	0.9158934558228237	0.3500017748928892	0.3500000000000051
-0.04040404040404044	-0.04040404040404044	0.9595959595959596	0.9159266799288851	0.35000307688253174	0.35000000000000336
-0.03535353535353536	-0.03535353535353536	0.9646464646464646	0.9159594913165426	0.35000536555575196	0.3500000000000023
-0.030303030303030276	-0.030303030303030276	0.9696969696969697	0.9159918976763609	0.3500094051584048	0.3500000000000016
-0.025252525252525304	-0.025252525252525304	0.9747474747474747	0.9160239065115886	0.3500165598202681	0.3500000000000012
-0.02020202020202022	-0.02020202020202022	0.9797979797979798	0.916055525143582	0.3500292679972371	0.35000000000000087
-0.015151515151515138	-0.015151515151515138	0.9848484848484849	0.9160867607170523	0.35005189354947014	0.35000000000000053
-0.010101010101010055	-0.010101010101010055	0.98989898989899	0.9161176202051453	0.35009225246890213	0.3500000000000003
-0.005050505050505083	-0.005050505050505083	0.9949494949494949	0.9161481104143593	0.35016435006242913	0.3500000000000001
0.0	0.0	1.0	0.9161782379893068	0.3502932805570369	0.35


==> input/LWR_CentralRelaxationLimit_congestion_SecondOrder_4.dat <==
-1.0	-1.0	0.0	5.2317337772306525e-96	8.728936568970708e-97	1.0844180421074026
-0.9949494949494949	-0.9949494949494949	0.005050505050505051	1.0463467554461305e-95	1.7457873137941416e-96	0.7399404119426355
-0.98989898989899	-0.98989898989899	0.010101010101010102	2.861093959386633e-95	4.7284126443697245e-96	0.6155094602871043
-0.9848484848484849	-0.9848484848484849	0.015151515151515152	7.335451230938975e-95	1.2940166371754739e-95	0.5654015006062608
-0.9797979797979798	-0.9797979797979798	0.020202020202020204	1.8373130491199578e-94	3.11526430073975e-95	0.5449813147575133
-0.9747474747474747	-0.9747474747474747	0.025252525252525252	5.40264885016024e-94	8.424811403069546e-95	0.5365011890871004
-0.9696969696969697	-0.9696969696969697	0.030303030303030304	1.8687509732732167e-93	2.8807913264271273e-94	0.5328536699626881
-0.9646464646464646	-0.9646464646464646	0.03535353535353535	4.588535999103067e-93	8.528070861930624e-94	0.5315061271841902
-0.9595959595959596	-0.9595959595959596	0.04040404040404041	1.031976878074784e-92	1.8749042666712614e-93	0.5312998746996976
-0.9545454545454546	-0.9545454545454546	0.045454545454545456	2.821135971268793e-92	4.587267777261331e-93	0.5312996587204395
-0.9494949494949495	-0.9494949494949495	0.050505050505050504	1.0489151746036129e-91	1.4487409912486497e-92	0.5312995997356563
-0.9444444444444444	-0.9444444444444444	0.05555555555555555	3.280054816126032e-91	5.570723234444638e-92	0.5312995825799922
-0.9393939393939394	-0.9393939393939394	0.06060606060606061	7.00737651415589e-91	1.3656870536559637e-91	0.5312995773992825
-0.9343434343434344	-0.9343434343434344	0.06565656565656566	1.6390944761681577e-90	2.910232532166825e-91	0.5312995739036639
-0.9292929292929293	-0.9292929292929293	0.0707070707070707	5.05898564538119e-90	7.68520629770855e-91	0.5312995612915322
-0.9242424242424242	-0.9242424242424242	0.07575757575757576	2.0502258041677725e-89	2.844867049920894e-90	0.5312979202818773
-0.9191919191919192	-0.9191919191919192	0.08080808080808081	5.370186218019037e-89	9.952900301698368e-90	0.5312366090534533
-0.9141414141414141	-0.9141414141414141	0.08585858585858586	1.1138558502490964e-88	2.1540710099747155e-89	0.5310121530706164
-0.9090909090909091	-0.9090909090909091	0.09090909090909091	2.8034749084216475e-88	4.781136851820361e-89	0.5305769509221708
-0.9040404040404041	-0.9040404040404041	0.09595959595959595	9.828838722138824e-88	1.3943531654987542e-88	0.5299147563067697
-0.898989898989899	-0.898989898989899	0.10101010101010101	3.7709639569343124e-87	5.719795999007634e-88	0.5290081648504478
-0.8939393939393939	-0.8939393939393939	0.10606060606060606	8.582551343209475e-87	1.6685914553858086e-87	0.5278473320488218
-0.8888888888888888	-0.8888888888888888	0.1111111111111111	1.832221943189166e-86	3.436842819437339e-87	0.5264334571304572
-0.8838383838383839	-0.8838383838383839	0.11616161616161616	5.038236883940429e-86	8.181442531469414e-87	0.5247790942017511
-0.8787878787878788	-0.8787878787878788	0.12121212121212122	1.9968161352700916e-85	2.658769953775813e-86	0.5229061923568483
-0.8737373737373737	-0.8737373737373737	0.12626262626262627	6.510447075871967e-85	1.0903280972653345e-85	0.520842405080521
-0.8686868686868687	-0.8686868686868687	0.13131313131313133	1.3662877301832085e-84	2.7117805882008664e-85	0.5186170753856746
-0.8636363636363636	-0.8636363636363636	0.13636363636363635	3.101160996013471e-84	5.614426459786225e-85	0.5162581332613563
-0.8585858585858586	-0.8585858585858586	0.1414141414141414	9.43719405280515e-84	1.4454612943443934e-84	0.5137903119435069
-0.8535353535353536	-0.8535353535353536	0.14646464646464646	3.933933068548779e-83	5.292087961981888e-84	0.5112344855413775
-0.8484848484848485	-0.8484848484848485	0.15151515151515152	1.076229115353122e-82	1.965036041671437e-83	0.508607728705915
-0.8434343434343434	-0.8434343434343434	0.15656565656565657	2.2039961456992825e-82	4.330747601115417e-83	0.5059237358682698
-0.8383838383838383	-0.8383838383838383	0.16161616161616163	5.400168715448412e-82	9.363722000149342e-83	0.5031933574103798
-0.8333333333333334	-0.8333333333333334	0.16666666666666666	1.8387077081584465e-81	2.647469809898075e-82	0.5004251263211602
-0.8282828282828283	-0.8282828282828283	0.1717171717171717	7.342470989278667e-81	1.0767323408802637e-81	0.49762572626106666
-0.8232323232323232	-0.8232323232323232	0.17676767676767677	1.732960486633741e-80	3.33882962051719e-81	0.49480038953211186
-0.8181818181818181	-0.8181818181818181	0.18181818181818182	3.633548734331342e-80	6.913234642809876e-81	0.49195322647048934
-0.8131313131313131	-0.8131313131313131	0.18686868686868688	9.685568111096012e-80	1.6014025190188454e-80	0.48908749127972173
-0.8080808080808081	-0.8080808080808081	0.1919191919191919	3.717217745491077e-79	5.029274671154132e-80	0.48620579096047534
-0.803030303030303	-0.803030303030303	0.19696969696969696	1.2915067471766001e-78	2.091195000676987e-79	0.4833102454384793
-0.797979797979798	-0.797979797979798	0.20202020202020202	2.757530806916202e-78	5.468021608421446e-79	0.48040260775006205
-0.7929292929292929	-0.7929292929292929	0.20707070707070707	6.11527614922509e-78	1.1230321668321456e-78	0.4774843528554745
-0.7878787878787878	-0.7878787878787878	0.21212121212121213	1.8009632749478127e-77	2.8121695958287687e-78	0.4745567425449754
-0.7828282828282829	-0.7828282828282829	0.21717171717171718	7.46612556266337e-77	9.895453971803389e-78	0.47162087247161066
-0.7777777777777778	-0.7777777777777778	0.2222222222222222	2.1549108659174577e-76	3.840035773709971e-77	0.4686777059855966
-0.7727272727272727	-0.7727272727272727	0.22727272727272727	4.422357772394695e-76	8.760116765868288e-77	0.4657280983372396
-0.7676767676767677	-0.7676767676767677	0.23232323232323232	1.0563399876287e-75	1.8606200863420286e-76	0.46277281396629916
-0.7626262626262627	-0.7626262626262627	0.23737373737373738	3.4939169369177864e-75	5.093272296406023e-76	0.4598125389432888
-0.7575757575757576	-0.7575757575757576	0.24242424242424243	1.4129467276179534e-74	2.016170314091959e-75	0.45684789011151117
-0.7525252525252525	-0.7525252525252525	0.2474747474747475	3.47116716767418e-74	6.636697767680179e-75	0.4538794220615923
-0.7474747474747474	-0.7474747474747474	0.25252525252525254	7.25297875167423e-74	1.3946852451099067e-74	0.45090763273594064
-0.7424242424242424	-0.7424242424242424	0.25757575757575757	1.796732164266193e-73	3.153171398911564e-74	0.44793296819915135
-0.7373737373737373	-0.7373737373737373	0.26262626262626265	6.817320842347298e-73	9.556855351335227e-74	0.44495582691238506
-0.7323232323232323	-0.7323232323232323	0.2676767676767677	1.0301838108479229e-70	3.984886754313086e-73	0.4419765637045891
-0.7272727272727273	-0.7272727272727273	0.2727272727272727	5.8678125606276725e-68	1.0973994307276514e-72	0.4389954935303785
-0.7222222222222222	-0.7222222222222222	0.2777777777777778	3.4221687707637336e-65	2.2465500089301861e-72	0.4360128950336091
-0.7171717171717171	-0.7171717171717171	0.2828282828282828	1.9765016871924324e-62	5.488830066129705e-72	0.4330290138884733
-0.7121212121212122	-0.7121212121212122	0.2878787878787879	1.1532818159608844e-59	1.8612568137837425e-71	0.4300440658586522
-0.7070707070707071	-0.7070707070707071	0.29292929292929293	6.657940971601427e-57	7.45510307689375e-71	0.42705823949268834
-0.702020202020202	-0.702020202020202	0.29797979797979796	3.886671134891487e-54	1.7671640004759772e-70	0.4240716983535599
-0.696969696969697	-0.696969696969697	0.30303030303030304	2.2427147755400588e-51	3.700492132194672e-70	0.42108458265513
-0.6919191919191919	-0.6919191919191919	0.30808080808080807	1.3098726181679739e-48	9.834391628289737e-70	0.4180970101383606
-0.6868686868686869	-0.6868686868686869	0.31313131313131315	7.554378395758606e-46	3.7593659173699297e-69	0.4151090759525511
-0.6818181818181819	-0.6818181818181819	0.3181818181818182	4.414586496196867e-43	1.3139805840026305e-68	0.41212085119126884
-0.6767676767676767	-0.6767676767676767	0.32323232323232326	2.544562822167808e-40	2.811923052125152e-68	0.40913237953820475
-0.6717171717171717	-0.6717171717171717	0.3282828282828283	1.4878582012517484e-37	6.222702202175943e-68	0.406143671155362
-0.6666666666666667	-0.6666666666666667	0.3333333333333333	8.570703369032935e-35	1.82651583146122e-67	0.4031546924126985
-0.6616161616161615	-0.6616161616161615	0.3383838383838384	5.01469499150553e-32	7.565086491254765e-67	0.40016534918263147
-0.6565656565656566	-0.6565656565656566	0.3434343434343434	2.886739573631902e-29	2.195596630232357e-66	0.39717546001822873
-0.6515151515151515	-0.6515151515151515	0.3484848484848485	1.6902072928285966e-26	4.5080739919270264e-66	0.39418471340209016
-0.6464646464646464	-0.6464646464646464	0.35353535353535354	9.722669511571642e-24	1.074476741117707e-65	0.39119260032837894
-0.6414141414141414	-0.6414141414141414	0.35858585858585856	5.697036151996851e-21	3.511925125313645e-65	0.38819831017175904
-0.6363636363636364	-0.6363636363636364	0.36363636363636365	3.274530523846669e-18	1.4395822205736716e-64	0.3852005757039046
-0.6313131313131313	-0.6313131313131313	0.3686868686868687	1.920316074111234e-15	3.561626812012172e-64	0.38219745650876863
-0.6262626262626263	-0.6262626262626263	0.37373737373737376	1.1028003216621876e-12	7.377689407486857e-64	0.3791860691196526
-0.6212121212121212	-0.6212121212121212	0.3787878787878788	6.473102439762236e-10	1.9053932714848557e-63	0.37616232853920256
-0.6161616161616161	-0.6161616161616161	0.3838383838383838	3.7138764241291476e-7	7.008991323354641e-63	0.37312089674030724
-0.6111111111111112	-0.6111111111111112	0.3888888888888889	0.00021814768999791278	2.5892360999534186e-62	0.37005580325164256
-0.6060606060606061	-0.6060606060606061	0.3939393939393939	0.058209902488964044	5.685648479275132e-62	0.36696269062134773
-0.601010101010101	-0.601010101010101	0.398989898989899	0.42157157778497584	1.2321499453394577e-61	0.3638442677293923
-0.595959595959596	-0.595959595959596	0.40404040404040403	0.6	3.497562143454256e-61	0.3607214602223517
-0.5909090909090908	-0.5909090909090908	0.4090909090909091	0.6	1.4265168046683298e-60	0.3576539785540421
-0.5858585858585859	-0.5858585858585859	0.41414141414141414	0.6	4.3939838609199553e-60	0.3547676552480898
-0.5808080808080809	-0.5808080808080809	0.41919191919191917	0.6	9.082650488348698e-60	0.35228688256881974
-0.5757575757575757	-0.5757575757575757	0.42424242424242425	0.6	2.1091236609418304e-59	0.3506009944458212
-0.5707070707070707	-0.5707070707070707	0.4292929292929293	0.6	6.646286329833042e-59	0.35
-0.5656565656565656	-0.5656565656565656	0.43434343434343436	0.6	2.771208802005577e-58	0.35
-0.5606060606060606	-0.5606060606060606	0.4393939393939394	0.6	7.228477786234625e-58	0.35
-0.5555555555555556	-0.5555555555555556	0.4444444444444444	0.6	1.4822276843703328e-57	0.35
-0.5505050505050505	-0.5505050505050505	0.4494949494949495	0.6	3.713756485113221e-57	0.35
-0.5454545454545454	-0.5454545454545454	0.45454545454545453	0.6	1.290839118563298e-56	0.35
-0.5404040404040404	-0.5404040404040404	0.4595959595959596	0.6	5.086573571115682e-56	0.35
-0.5353535353535354	-0.5353535353535354	0.46464646464646464	0.6	1.2313626464444785e-55	0.35
-0.5303030303030303	-0.5303030303030303	0.4696969696969697	0.6	2.4814227769660893e-55	0.35
-0.5252525252525253	-0.5252525252525253	0.47474747474747475	0.6	5.940494409053582e-55	0.35
-0.5202020202020202	-0.5202020202020202	0.4797979797979798	0.6	2.149775531869389e-54	0.35
-0.5151515151515151	-0.5151515151515151	0.48484848484848486	0.6	3.0001915779292657e-53	0.35
-0.5101010101010102	-0.5101010101010102	0.4898989898989899	0.6447764768351488	1.1064191583862571e-51	0.35
-0.505050505050505	-0.505050505050505	0.494949494949495	0.817464991487622	4.668904312851861e-50	0.35
-0.5	-0.5	0.5	0.9190989241999271	1.9890726068788677e-48	0.35
-0.4949494949494949	-0.4949494949494949	0.5050505050505051	0.9263882380732553	8.479378845376017e-47	0.35
-0.48989898989898994	-0.48989898989898994	0.51010101010101	0.9264997315408271	3.614872239784569e-45	0.35
-0.48484848484848486	-0.48484848484848486	0.5151515151515151	0.9263716458403036	1.541030614083775e-43	0.35
-0.4797979797979798	-0.4797979797979798	0.5202020202020202	0.9261951223153988	6.568876526753181e-42	0.35
-0.4747474747474747	-0.4747474747474747	0.5252525252525253	0.9260894129579816	2.7996883989791088e-40	0.35
-0.4696969696969697	-0.4696969696969697	0.5303030303030303	0.9260327638005077	1.1931479113849567e-38	0.35
-0.46464646464646464	-0.46464646464646464	0.5353535353535354	0.9259939893446139	5.084689109534795e-37	0.35
-0.45959595959595956	-0.45959595959595956	0.5404040404040404	0.9259596948606436	2.16684297332868e-35	0.35
-0.4545454545454546	-0.4545454545454546	0.5454545454545454	0.9259316894209855	9.235067310854838e-34	0.35
-0.4494949494949495	-0.4494949494949495	0.5505050505050505	0.9259165456939172	3.93661334273101e-32	0.35
-0.4444444444444444	-0.4444444444444444	0.5555555555555556	0.9259127668466441	1.6781430996515567e-30	0.35
-0.43939393939393945	-0.43939393939393945	0.5606060606060606	0.9259121157667243	7.154666161546605e-29	0.35
-0.43434343434343436	-0.43434343434343436	0.5656565656565656	0.9259120124136678	3.0506006505445995e-27	0.35
-0.4292929292929293	-0.4292929292929293	0.5707070707070707	0.9259119959710627	1.3003690137099773e-25	0.35
-0.4242424242424242	-0.4242424242424242	0.5757575757575758	0.9259119933504113	5.543079038334819e-24	0.35
-0.4191919191919192	-0.4191919191919192	0.5808080808080808	0.9259119929339709	2.362999081650424e-22	0.35
-0.41414141414141414	-0.41414141414141414	0.5858585858585859	0.9259119928693967	1.006642956691475e-20	0.35
-0.40909090909090906	-0.40909090909090906	0.5909090909090909	0.9259119928604349	4.2894295413715754e-19	0.35
-0.4040404040404041	-0.4040404040404041	0.5959595959595959	0.9259119928596257	1.8286082867138053e-17	0.35
-0.398989898989899	-0.398989898989899	0.601010101010101	0.9259182075267121	7.789874460027234e-16	0.35
-0.3939393939393939	-0.3939393939393939	0.6060606060606061	0.925938709363519	3.320248663151082e-14	0.35
-0.38888888888888884	-0.38888888888888884	0.6111111111111112	0.92595895394152	1.4165217356436658e-12	0.35
-0.38383838383838387	-0.38383838383838387	0.6161616161616161	0.9259724027097843	6.036610835937004e-11	0.35
-0.3787878787878788	-0.3787878787878788	0.6212121212121212	0.9259802910505379	2.572737391944139e-9	0.35
-0.3737373737373737	-0.3737373737373737	0.6262626262626263	0.9259861129433168	1.0984498714584124e-7	0.35
-0.36868686868686873	-0.36868686868686873	0.6313131313131313	0.9259917834704819	4.677797349407294e-6	0.35
-0.36363636363636365	-0.36363636363636365	0.6363636363636364	0.9259970225620145	0.00019898002128293429	0.35
-0.35858585858585856	-0.35858585858585856	0.6414141414141414	0.9260006194096224	0.008421057383319632	0.35
-0.3535353535353535	-0.3535353535353535	0.6464646464646465	0.9260019469608506	0.12937829991058636	0.35
-0.3484848484848485	-0.3484848484848485	0.6515151515151515	0.9260022099578787	0.31699687240791685	0.35
-0.3434343434343434	-0.3434343434343434	0.6565656565656566	0.9260022530833845	0.35	0.35
-0.33838383838383834	-0.33838383838383834	0.6616161616161617	0.9260022601366272	0.35	0.35
-0.33333333333333337	-0.33333333333333337	0.6666666666666666	0.9260022612926608	0.35	0.35
-0.3282828282828283	-0.3282828282828283	0.6717171717171717	0.926002261480246	0.35	0.35
-0.3232323232323232	-0.3232323232323232	0.6767676767676768	0.9260022615091256	0.35	0.35
-0.31818181818181823	-0.31818181818181823	0.6818181818181818	0.9260022615125622	0.35	0.35
-0.31313131313131315	-0.31313131313131315	0.6868686868686869	0.9260021859134252	0.35	0.35
-0.30808080808080807	-0.30808080808080807	0.6919191919191919	0.9260003974800973	0.35	0.35
-0.303030303030303	-0.303030303030303	0.696969696969697	0.9259974876486847	0.35	0.35
-0.297979797979798	-0.297979797979798	0.702020202020202	0.9259950772879769	0.35	0.35
-0.29292929292929293	-0.29292929292929293	0.7070707070707071	0.92599352834456	0.35	0.35
-0.28787878787878785	-0.28787878787878785	0.7121212121212122	0.9259924962744999	0.35	0.35
-0.2828282828282829	-0.2828282828282829	0.7171717171717171	0.9259915922849336	0.35	0.35
-0.2777777777777778	-0.2777777777777778	0.7222222222222222	0.9259906651983336	0.35	0.35
-0.2727272727272727	-0.2727272727272727	0.7272727272727273	0.9259897689374557	0.35	0.35
-0.2676767676767676	-0.2676767676767676	0.7323232323232324	0.9259890337155398	0.35	0.35
-0.26262626262626265	-0.26262626262626265	0.7373737373737373	0.9259885690909135	0.35	0.35
-0.25757575757575757	-0.25757575757575757	0.7424242424242424	0.9259883998338233	0.35	0.35
-0.2525252525252525	-0.2525252525252525	0.7474747474747475	0.9259883648834552	0.35	0.35
-0.24747474747474751	-0.24747474747474751	0.7525252525252525	0.9259883587997355	0.35	0.35
-0.24242424242424243	-0.24242424242424243	0.7575757575757576	0.925988357753023	0.35	0.35
-0.23737373737373735	-0.23737373737373735	0.7626262626262627	0.9259883575771664	0.35	0.35
-0.23232323232323238	-0.23232323232323238	0.7676767676767676	0.9259883575499664	0.35	0.35
-0.2272727272727273	-0.2272727272727273	0.7727272727272727	0.9259883575469845	0.35	0.35
-0.2222222222222222	-0.2222222222222222	0.7777777777777778	0.9259883920861498	0.35	0.35
-0.21717171717171713	-0.21717171717171713	0.7828282828282829	0.9259886734350722	0.35	0.35
-0.21212121212121215	-0.21212121212121215	0.7878787878787878	0.9259890373526587	0.35	0.35
-0.20707070707070707	-0.20707070707070707	0.7929292929292929	0.9259893301441289	0.35	0.35
-0.202020202020202	-0.202020202020202	0.797979797979798	0.9259895395138629	0.35	0.35
-0.19696969696969702	-0.19696969696969702	0.803030303030303	0.9259897065713383	0.35	0.35
-0.19191919191919193	-0.19191919191919193	0.8080808080808081	0.9259898613143837	0.35	0.35
-0.18686868686868685	-0.18686868686868685	0.8131313131313131	0.92599001013722	0.35	0.35
-0.18181818181818177	-0.18181818181818177	0.8181818181818182	0.9259901481854144	0.35	0.35
-0.1767676767676768	-0.1767676767676768	0.8232323232323232	0.9259902698623981	0.35	0.35
-0.1717171717171717	-0.1717171717171717	0.8282828282828283	0.9259903702590867	0.35	0.35
-0.16666666666666663	-0.16666666666666663	0.8333333333333334	0.9259904432979071	0.35	0.35
-0.16161616161616166	-0.16161616161616166	0.8383838383838383	0.9259904836605715	0.35	0.35
-0.15656565656565657	-0.15656565656565657	0.8434343434343434	0.9259904952476379	0.35	0.35
-0.1515151515151515	-0.1515151515151515	0.8484848484848485	0.9259904974513959	0.35	0.35
-0.14646464646464652	-0.14646464646464652	0.8535353535353535	0.9259904978167145	0.35	0.35
-0.14141414141414144	-0.14141414141414144	0.8585858585858586	0.925990497870941	0.35	0.35
-0.13636363636363635	-0.13636363636363635	0.8636363636363636	0.925990497876316	0.35	0.35
-0.13131313131313127	-0.13131313131313127	0.8686868686868687	0.9259904852729212	0.35	0.35
-0.1262626262626263	-0.1262626262626263	0.8737373737373737	0.9259904232558885	0.35	0.35
-0.12121212121212122	-0.12121212121212122	0.8787878787878788	0.9259903514993908	0.35	0.35
-0.11616161616161613	-0.11616161616161613	0.8838383838383839	0.9259902913654265	0.35	0.35
-0.11111111111111116	-0.11111111111111116	0.8888888888888888	0.9259902412537151	0.35	0.35
-0.10606060606060608	-0.10606060606060608	0.8939393939393939	0.9259901946928228	0.35	0.35
-0.101010101010101	-0.101010101010101	0.898989898989899	0.9259901500488441	0.35	0.35
-0.09595959595959591	-0.09595959595959591	0.9040404040404041	0.9259901113055057	0.35	0.35
-0.09090909090909094	-0.09090909090909094	0.9090909090909091	0.9259900847146306	0.35	0.35
-0.08585858585858586	-0.08585858585858586	0.9141414141414141	0.9259900739907314	0.35	0.35
-0.08080808080808077	-0.08080808080808077	0.9191919191919192	0.9259900717821422	0.35	0.35
-0.0757575757575758	-0.0757575757575758	0.9242424242424242	0.9259900714497817	0.35	0.35
-0.07070707070707072	-0.07070707070707072	0.9292929292929293	0.9259900714153444	0.35	0.35
-0.06565656565656564	-0.06565656565656564	0.9343434343434344	0.9259900841825809	0.3500000000000001	0.35
-0.06060606060606055	-0.06060606060606055	0.9393939393939394	0.9259901871103167	0.35000000000000003	0.35
-0.05555555555555558	-0.05555555555555558	0.9444444444444444	0.9259903332603603	0.3499999999999999	0.35
-0.0505050505050505	-0.0505050505050505	0.9494949494949495	0.9259904986401463	0.3499999999999998	0.35
-0.045454545454545414	-0.045454545454545414	0.9545454545454546	0.9259906932330587	0.3499999999999995	0.35
-0.04040404040404044	-0.04040404040404044	0.9595959595959596	0.9259909240620375	0.3500000000000054	0.35
-0.03535353535353536	-0.03535353535353536	0.9646464646464646	0.9259911889185102	0.3500000000000696	0.35
-0.030303030303030276	-0.030303030303030276	0.9696969696969697	0.9259914826667823	0.3500000000001833	0.35
-0.025252525252525304	-0.025252525252525304	0.9747474747474747	0.925991800474857	0.349999999996611	0.35
-0.02020202020202022	-0.02020202020202022	0.9797979797979798	0.9259921375811924	0.34999999996774944	0.35
-0.015151515151515138	-0.015151515151515138	0.9848484848484849	0.9259924882077085	0.3499999999207792	0.35
-0.010101010101010055	-0.010101010101010055	0.98989898989899	0.9259928428097227	0.35000001179508167	0.35
-0.005050505050505083	-0.005050505050505083	0.9949494949494949	0.9259931767013635	0.35000082522140186	0.35
0.0	0.0	1.0	0.9259934027333383	0.3500030890253859	0.35


==> input/LWR_CentralRelaxationLimit_congestion_refine100_4.dat <==
-1.0	-1.0	0.0	2.9546355140131635e-46	7.675769719393887e-48	1.0705230946301136
-0.9897959183673469	-0.9897959183673469	0.01020408163265306	3.87969403368802e-44	9.520736605000617e-46	0.826844225375309
-0.9795918367346939	-0.9795918367346939	0.02040816326530612	2.5708997684707534e-42	5.89830092287095e-44	0.7493173726113406
-0.9693877551020408	-0.9693877551020408	0.030612244897959183	1.1481750462983119e-40	2.4335613437825084e-42	0.7057120714943398
-0.9591836734693877	-0.9591836734693877	0.04081632653061224	3.895439627989963e-39	7.522858617053531e-41	0.676297106907587
-0.9489795918367347	-0.9489795918367347	0.05102040816326531	1.0733846562600326e-37	1.858628049246772e-39	0.6543061490039571
-0.9387755102040817	-0.9387755102040817	0.061224489795918366	2.5090659213125494e-36	3.823105684058648e-38	0.6367180874862267
-0.9285714285714286	-0.9285714285714286	0.07142857142857142	5.133820240253567e-35	6.734523374513948e-37	0.6219663460428739
-0.9183673469387755	-0.9183673469387755	0.08163265306122448	9.42074795629867e-34	1.0371433913267686e-35	0.6091537832184483
-0.9081632653061225	-0.9081632653061225	0.09183673469387756	1.581517972849714e-32	1.418643400574341e-34	0.5977285260204583
-0.8979591836734694	-0.8979591836734694	0.10204081632653061	2.4702978999625294e-31	1.7451348728400985e-33	0.5873321725778018
-0.8877551020408163	-0.8877551020408163	0.11224489795918367	3.643377553594841e-30	1.950279999107728e-32	0.5777218490132902
-0.8775510204081632	-0.8775510204081632	0.12244897959183673	5.139667609849049e-29	1.9966866334924606e-31	0.568727244847668
-0.8673469387755102	-0.8673469387755102	0.1326530612244898	7.012605514852336e-28	1.8859306833171205e-30	0.5602255504402411
-0.8571428571428572	-0.8571428571428572	0.14285714285714285	9.341097331145465e-27	1.6533179781598844e-29	0.5521261440527816
-0.846938775510204	-0.846938775510204	0.15306122448979592	1.2239216056566323e-25	1.3522635782592348e-28	0.5443608670179253
-0.8367346938775511	-0.8367346938775511	0.16326530612244897	1.5864637843706373e-24	1.0366136634351699e-27	0.5368776421182477
-0.826530612244898	-0.826530612244898	0.17346938775510204	2.0427058788602295e-23	7.477715978332319e-27	0.5296361666313639
-0.8163265306122449	-0.8163265306122449	0.1836734693877551	2.619839241787075e-22	5.094171879154301e-26	0.5226049341983849
-0.8061224489795918	-0.8061224489795918	0.19387755102040816	3.352652403592012e-21	3.287981268112062e-25	0.515759131669512
-0.7959183673469388	-0.7959183673469388	0.20408163265306123	4.285414376364995e-20	2.0165211181193886e-24	0.5090791263258776
-0.7857142857142857	-0.7857142857142857	0.21428571428571427	5.474401040457528e-19	1.1782824845686394e-23	0.5025493601944437
-0.7755102040816326	-0.7755102040816326	0.22448979591836735	6.99120747243967e-18	6.575531770089782e-23	0.4961575305818541
-0.7653061224489796	-0.7653061224489796	0.23469387755102042	8.927023854100656e-17	3.51260398431754e-22	0.4898939753833243
-0.7551020408163265	-0.7551020408163265	0.24489795918367346	1.1398110732160357e-15	1.799943851941414e-21	0.4837512072051383
-0.7448979591836735	-0.7448979591836735	0.25510204081632654	1.4552787232282184e-14	8.864980103222734e-21	0.47772355714379744
-0.7346938775510203	-0.7346938775510203	0.2653061224489796	1.858034306731561e-13	4.204314527977713e-20	0.47180690034674516
-0.7244897959183674	-0.7244897959183674	0.2755102040816326	2.3722405394317914e-12	1.923449528270248e-19	0.4659984431728629
-0.7142857142857143	-0.7142857142857143	0.2857142857142857	3.028744155107639e-11	8.502979030258859e-19	0.4602965570863194
-0.7040816326530612	-0.7040816326530612	0.29591836734693877	3.866926697230054e-10	3.638111925414449e-18	0.45470064812761574
-0.6938775510204082	-0.6938775510204082	0.30612244897959184	4.9370650635897965e-9	1.5089840977095708e-17	0.4492110534129294
-0.6836734693877551	-0.6836734693877551	0.3163265306122449	6.303313031617616e-8	6.076734678698121e-17	0.4438289579491084
-0.6734693877551021	-0.6734693877551021	0.32653061224489793	8.046987198208793e-7	2.3795524232409057e-16	0.4385563263402909
-0.6632653061224489	-0.6632653061224489	0.336734693877551	1.026244374887404e-5	9.074345791520031e-16	0.4333958448565859
-0.653061224489796	-0.653061224489796	0.3469387755102041	0.00012937158126222548	3.375071951281953e-15	0.42835086994383226
-0.6428571428571428	-0.6428571428571428	0.35714285714285715	0.0014973333856918786	1.2261711104073068e-14	0.4234253796556254
-0.6326530612244898	-0.6326530612244898	0.3673469387755102	0.01281775503406121	4.3578727371906364e-14	0.41862392474627663
-0.6224489795918368	-0.6224489795918368	0.37755102040816324	0.06548217719913806	1.5174431651704978e-13	0.4139515763278617
-0.6122448979591837	-0.6122448979591837	0.3877551020408163	0.19363198549363894	5.184753895965117e-13	0.4094138671132107
-0.6020408163265306	-0.6020408163265306	0.3979591836734694	0.36399244352099885	1.740959761506638e-12	0.4050167233861093
-0.5918367346938775	-0.5918367346938775	0.40816326530612246	0.4965591221672378	5.7539067006254465e-12	0.4007663850083689
-0.5816326530612245	-0.5816326530612245	0.41836734693877553	0.5631219943370851	1.8746364079174543e-11	0.39666931104161673
-0.5714285714285714	-0.5714285714285714	0.42857142857142855	0.5882044847086462	6.029914135880469e-11	0.39273206898227947
-0.5612244897959184	-0.5612244897959184	0.4387755102040816	0.5964739319511732	1.9177477756657652e-10	0.38896120623264174
-0.5510204081632653	-0.5510204081632653	0.4489795918367347	0.5991453838689811	6.039262908139869e-10	0.3853631033037667
-0.5408163265306123	-0.5408163265306123	0.45918367346938777	0.6001469448896832	1.8857569759539193e-9	0.38194380939744976
-0.5306122448979591	-0.5306122448979591	0.46938775510204084	0.6007912415419204	5.845983674119603e-9	0.3787088624491483
-0.5204081632653061	-0.5204081632653061	0.47959183673469385	0.6016091867581759	1.8014264663457224e-8	0.37566309740008436
-0.5102040816326531	-0.5102040816326531	0.4897959183673469	0.6029933941218383	5.5236961738314685e-8	0.3728104483245636
-0.5	-0.5	0.5	0.6054745688421338	1.6869828094798887e-7	0.3701537519322921
-0.4897959183673469	-0.4897959183673469	0.5102040816326531	0.6099267289171083	5.13589797063724e-7	0.3676945617027776
-0.47959183673469385	-0.47959183673469385	0.5204081632653061	0.6177885069815648	1.5597228825490305e-6	0.3654329832507771
-0.4693877551020408	-0.4693877551020408	0.5306122448979592	0.6312482308941634	4.727665050483784e-6	0.3633675422059272
-0.4591836734693877	-0.4591836734693877	0.5408163265306123	0.6531174639226154	1.4308474159467802e-5	0.36149509566805366
-0.44897959183673475	-0.44897959183673475	0.5510204081632653	0.6858347798079338	4.32490760043894e-5	0.3598107969862408
-0.4387755102040817	-0.4387755102040817	0.5612244897959183	0.7292532401986899	0.00013052965887839745	0.35830812113179894
-0.4285714285714286	-0.4285714285714286	0.5714285714285714	0.77848562418978	0.0003928763558697451	0.3569789543757318
-0.41836734693877553	-0.41836734693877553	0.5816326530612245	0.824879877573773	0.00117457578556678	0.35581374759977524
-0.40816326530612246	-0.40816326530612246	0.5918367346938775	0.8608760507801487	0.003450148255363959	0.35480172779120855
-0.3979591836734694	-0.3979591836734694	0.6020408163265306	0.8841742235524234	0.009712404700824644	0.35393115763642663
-0.3877551020408163	-0.3877551020408163	0.6122448979591837	0.8971699940994033	0.02510333989707461	0.35318962921296915
-0.37755102040816324	-0.37755102040816324	0.6224489795918368	0.9036729910364831	0.05663404430457305	0.35256437509724087
-0.36734693877551017	-0.36734693877551017	0.6326530612244898	0.9066834684722527	0.10757961871862837	0.352042579110642
-0.3571428571428571	-0.3571428571428571	0.6428571428571429	0.9079817432982323	0.17094842575931407	0.35161166955023665
-0.34693877551020413	-0.34693877551020413	0.6530612244897959	0.9084853660414258	0.23214198263629976	0.3512595799728855
-0.33673469387755106	-0.33673469387755106	0.6632653061224489	0.908636051493921	0.2796490607686264	0.3509749660832765
-0.326530612244898	-0.326530612244898	0.673469387755102	0.9086400295810538	0.3108598015966455	0.3507473715223496
-0.3163265306122449	-0.3163265306122449	0.6836734693877551	0.9085923459526998	0.3291693050114197	0.35056733980876037
-0.30612244897959184	-0.30612244897959184	0.6938775510204082	0.9085364434882008	0.33919312703530763	0.35042647383261
-0.29591836734693877	-0.29591836734693877	0.7040816326530612	0.9084918260371267	0.3444707434151272	0.3503174477294848
-0.2857142857142857	-0.2857142857142857	0.7142857142857143	0.908466761376316	0.34719172604815046	0.35023397842219006
-0.2755102040816326	-0.2755102040816326	0.7244897959183674	0.9084641220868892	0.3485792371716428	0.35017076552205983
-0.26530612244897955	-0.26530612244897955	0.7346938775510204	0.9084841058874932	0.34928273518258895	0.3501234086920726
-0.2551020408163265	-0.2551020408163265	0.7448979591836735	0.9085255388255743	0.34963835282233974	0.3500883111570152
-0.24489795918367352	-0.24489795918367352	0.7551020408163265	0.9085865314414167	0.34981782404798456	0.35006257702708016
-0.23469387755102045	-0.23469387755102045	0.7653061224489796	0.9086648346731877	0.3499083165799619	0.35004390872003716
-0.22448979591836737	-0.22448979591836737	0.7755102040816326	0.908758051183153	0.34995392804345365	0.3500305092422603
-0.2142857142857143	-0.2142857142857143	0.7857142857142857	0.9088637719096467	0.3499769320462901	0.35002099259646857
-0.20408163265306123	-0.20408163265306123	0.7959183673469388	0.9089796693240663	0.34998857546115425	0.3500143042479435
-0.19387755102040816	-0.19387755102040816	0.8061224489795918	0.9091035619903957	0.34999454638995375	0.35000965247353966
-0.18367346938775508	-0.18367346938775508	0.8163265306122449	0.9092334577625317	0.34999774029659536	0.350006450566994
-0.173469387755102	-0.173469387755102	0.826530612244898	0.9093675799486143	0.3499996614294418	0.3500042692742705
-0.16326530612244894	-0.16326530612244894	0.8367346938775511	0.909504379587516	0.35000113737086286	0.35000279845607046
-0.15306122448979587	-0.15306122448979587	0.8469387755102041	0.9096425365217061	0.3500026899614599	0.35000181678137865
-0.1428571428571429	-0.1428571428571429	0.8571428571428571	0.9097809517273486	0.35000473666037357	0.35000116820238636
-0.13265306122448983	-0.13265306122448983	0.8673469387755102	0.9099187331752713	0.35000771110888285	0.3500007440056908
-0.12244897959183676	-0.12244897959183676	0.8775510204081632	0.9100551772755113	0.350012148964012	0.3500004693411739
-0.11224489795918369	-0.11224489795918369	0.8877551020408163	0.9101897476931077	0.35001876432581314	0.35000029326937804
-0.10204081632653061	-0.10204081632653061	0.8979591836734694	0.9103220530277195	0.35002853340139173	0.35000018151888873
-0.09183673469387754	-0.09183673469387754	0.9081632653061225	0.9104518245456922	0.35004280140212213	0.35000011129234276
-0.08163265306122447	-0.08163265306122447	0.9183673469387755	0.9105788948603891	0.35006343569148907	0.35000006759403013
-0.0714285714285714	-0.0714285714285714	0.9285714285714286	0.9107031781902628	0.35009306549752006	0.3500000406688768
-0.061224489795918324	-0.061224489795918324	0.9387755102040817	0.9108246525938046	0.35013548205191436	0.3500000242403038
-0.05102040816326525	-0.05102040816326525	0.9489795918367347	0.9109433443905068	0.3501963337430558	0.3500000143135834
-0.04081632653061229	-0.04081632653061229	0.9591836734693877	0.9110593148273884	0.3502843581051299	0.35000000837364964
-0.030612244897959218	-0.030612244897959218	0.9693877551020408	0.9111726489386269	0.3504135807224069	0.35000000485435045
-0.020408163265306145	-0.020408163265306145	0.9795918367346939	0.9112834464668538	0.3506072423604358	0.35000000279285276
-0.010204081632653073	-0.010204081632653073	0.9897959183673469	0.9113918146633384	0.350904798841402	0.3500000016127373
0.0	0.0	1.0	0.9114978627551928	0.3513743528248993	0.35000000101280343


==> input/LWR_CentralRelaxationLimit_congestion_refine400_4.dat <==
-1.0	-1.0	0.0	1.2749243079836003e-191	3.3120922534523946e-193	1.0770027582353752
-0.9974874371859297	-0.9974874371859297	0.002512562814070352	6.455052927276188e-189	1.6528540842863298e-190	0.8364438700076511
-0.9949748743718593	-0.9949748743718593	0.005025125628140704	1.634550318187057e-186	4.122346909020683e-188	0.7632915973503782
-0.992462311557789	-0.992462311557789	0.007537688442211055	2.7601535317739706e-184	6.851274178554616e-186	0.7239492202910336
-0.9899497487437185	-0.9899497487437185	0.010050251256281407	3.49681643493563e-182	8.536259327333658e-184	0.6987351990893699
-0.9874371859296482	-0.9874371859296482	0.01256281407035176	3.545378360456032e-180	8.5047617280791e-182	0.6809083396430989
-0.9849246231155779	-0.9849246231155779	0.01507537688442211	2.9967415060621033e-178	7.058036579363804e-180	0.6674597469813087
-0.9824120603015075	-0.9824120603015075	0.017587939698492462	2.1721345351817738e-176	5.018425285089862e-178	0.6568290130099921
-0.9798994974874372	-0.9798994974874372	0.020100502512562814	1.3783215929759138e-174	3.1208135039426842e-176	0.6481220874377022
-0.9773869346733668	-0.9773869346733668	0.022613065326633167	7.778621660205423e-173	1.7243465240295238e-174	0.6407884817878726
-0.9748743718592965	-0.9748743718592965	0.02512562814070352	3.953322171270216e-171	8.571026614581377e-173	0.634470155714363
-0.9723618090452262	-0.9723618090452262	0.02763819095477387	1.8277642430644605e-169	3.871307616923473e-171	0.6289239385985623
-0.9698492462311558	-0.9698492462311558	0.03015075376884422	7.75191413661155e-168	1.6021506794417533e-169	0.6239787704661198
-0.9673366834170855	-0.9673366834170855	0.032663316582914576	3.0372855921756853e-166	6.117817343083127e-168	0.6195107602679502
-0.964824120603015	-0.964824120603015	0.035175879396984924	1.1060146412437366e-164	2.1682768582438114e-166	0.6154279461252485
-0.9623115577889447	-0.9623115577889447	0.03768844221105527	3.762636699351596e-163	7.169348563361374e-165	0.6116606153923325
-0.9597989949748744	-0.9597989949748744	0.04020100502512563	1.2013061403419477e-161	2.22139652536013e-163	0.6081549502537879
-0.957286432160804	-0.957286432160804	0.04271356783919598	3.613996873897014e-160	6.475210679004597e-162	0.6048687363628351
-0.9547738693467337	-0.9547738693467337	0.04522613065326633	1.0281268251635576e-158	1.7818400208725607e-160	0.6017683922640948
-0.9522613065326633	-0.9522613065326633	0.04773869346733668	2.7747517814041622e-157	4.643155348102893e-159	0.5988268679625173
-0.949748743718593	-0.949748743718593	0.05025125628140704	7.124934707125886e-156	1.148926768583466e-157	0.5960221294545851
-0.9472361809045227	-0.9472361809045227	0.052763819095477386	1.7452816699267225e-154	2.70640908200695e-156	0.5933360468919442
-0.9447236180904522	-0.9447236180904522	0.05527638190954774	4.088193995739593e-153	6.082787621890474e-155	0.5907535661818016
-0.9422110552763819	-0.9422110552763819	0.05778894472361809	9.178068132829867e-152	1.3071290458066226e-153	0.5882620830966693
-0.9396984924623115	-0.9396984924623115	0.06030150753768844	1.9789205569768117e-150	2.6906851855428177e-152	0.5858509643575597
-0.9371859296482412	-0.9371859296482412	0.06281407035175879	4.1058913693115205e-149	5.314847756082909e-151	0.5835111769159486
-0.9346733668341709	-0.9346733668341709	0.06532663316582915	8.212650230525465e-148	1.009015864287619e-149	0.5812349979333886
-0.9321608040201005	-0.9321608040201005	0.0678391959798995	1.586384729587339e-146	1.8438585258954976e-148	0.5790157856709606
-0.9296482412060302	-0.9296482412060302	0.07035175879396985	2.964150132108508e-145	3.247701296068025e-147	0.5768477968613875
-0.9271356783919598	-0.9271356783919598	0.0728643216080402	5.365945308908173e-144	5.520749610134088e-146	0.5747260399161985
-0.9246231155778895	-0.9246231155778895	0.07537688442211055	9.42563852428963e-143	9.067979672679654e-145	0.5726461560207738
-0.9221105527638191	-0.9221105527638191	0.07788944723618091	1.6089374735857912e-141	1.4407767313037092e-143	0.5706043221233741
-0.9195979899497487	-0.9195979899497487	0.08040201005025126	2.672775747582719e-140	2.2167105445521356e-142	0.5685971712533193
-0.9170854271356784	-0.9170854271356784	0.0829145728643216	4.3271487946009755e-139	3.3057660358432174e-141	0.5666217266601757
-0.914572864321608	-0.914572864321608	0.08542713567839195	6.837094572691545e-138	4.782835114593398e-140	0.564675347054957
-0.9120603015075377	-0.9120603015075377	0.08793969849246232	1.0558032004889542e-136	6.71931647008232e-139	0.5627556808291774
-0.9095477386934674	-0.9095477386934674	0.09045226130653267	1.5956824019626916e-135	9.173735822509274e-138	0.5608606275798778
-0.907035175879397	-0.907035175879397	0.09296482412060302	2.3635986405173513e-134	1.2181041939988296e-136	0.5589883056154655
-0.9045226130653267	-0.9045226130653267	0.09547738693467336	3.436203689895494e-133	1.574191209825456e-135	0.5571370243850557
-0.9020100502512562	-0.9020100502512562	0.09798994974874371	4.909968310310774e-132	1.9813748563952527e-134	0.5553052609824265
-0.8994974874371859	-0.8994974874371859	0.10050251256281408	6.905444251086783e-131	2.4305132561096495e-133	0.5534916400390074
-0.8969849246231156	-0.8969849246231156	0.10301507537688442	9.572734123871168e-130	2.907525227470902e-132	0.5516949164490995
-0.8944723618090452	-0.8944723618090452	0.10552763819095477	1.309865150464863e-128	3.3939234014708103e-131	0.549913960472711
-0.8919597989949749	-0.8919597989949749	0.10804020100502512	1.7716181740068532e-127	3.867945768108892e-130	0.5481477448429515
-0.8894472361809045	-0.8894472361809045	0.11055276381909548	2.371699399491385e-126	4.306197560457354e-129	0.5463953335703823
-0.8869346733668342	-0.8869346733668342	0.11306532663316583	3.1467913675847436e-125	4.685626355353265e-128	0.5446558721895294
-0.8844221105527639	-0.8844221105527639	0.11557788944723618	4.1432454108246694e-124	4.985589681131132e-127	0.5429285792355881
-0.8819095477386935	-0.8819095477386935	0.11809045226130653	5.419874604754236e-123	5.1897498332116175e-126	0.5412127387742426
-0.8793969849246231	-0.8793969849246231	0.12060301507537688	7.051551791155824e-122	5.287550585231225e-125	0.5395076938360819
-0.8768844221105527	-0.8768844221105527	0.12311557788944724	9.133819835582384e-121	5.275091349417184e-124	0.5378128406305728
-0.8743718592964824	-0.8743718592964824	0.12562814070351758	1.1788777062856247e-119	5.1553041153512945e-123	0.5361276234339396
-0.8718592964824121	-0.8718592964824121	0.12814070351758794	1.5172574486299348e-118	4.937439889593985e-122	0.5344515300613619
-0.8693467336683417	-0.8693467336683417	0.1306532663316583	1.9484957656323775e-117	4.635965792867043e-121	0.5327840878472788
-0.8668341708542714	-0.8668341708542714	0.13316582914572864	2.4981410292020663e-116	4.2690456150009534e-120	0.5311248600687505
-0.864321608040201	-0.864321608040201	0.135678391959799	3.1988616275979798e-115	3.856815430038853e-119	0.5294734427561912
-0.8618090452261307	-0.8618090452261307	0.13819095477386933	4.0924159949819826e-114	3.419668981963689e-118	0.5278294618436563
-0.8592964824120604	-0.8592964824120604	0.1407035175879397	5.232164340255216e-113	2.976738975640698e-117	0.5261925706175108
-0.8567839195979899	-0.8567839195979899	0.14321608040201006	6.686272846867009e-112	2.54470925922189e-116	0.524562447427928
-0.8542713567839196	-0.8542713567839196	0.1457286432160804	8.541802972106662e-111	2.1370308134540836e-115	0.5229387936324428
-0.8517587939698492	-0.8517587939698492	0.14824120603015076	1.090993177259559e-109	1.7635530076267067e-114	0.5213213317448449
-0.8492462311557789	-0.8492462311557789	0.1507537688442211	1.3932617117342947e-108	1.4305300295180743e-113	0.5197098037661745
-0.8467336683417086	-0.8467336683417086	0.15326633165829145	1.779110831098818e-107	1.1409265262180229e-112	0.5181039696775519
-0.8442211055276382	-0.8442211055276382	0.15577889447236182	2.271681326190233e-106	8.949282730970892e-112	0.5165036060771273
-0.8417085427135679	-0.8417085427135679	0.15829145728643215	2.9005174557500954e-105	6.905617865890516e-111	0.5149085049456311
-0.8391959798994975	-0.8391959798994975	0.16080402010050251	3.703338715210645e-104	5.243375968068088e-110	0.5133184725269055
-0.8366834170854272	-0.8366834170854272	0.16331658291457288	4.728302067153348e-103	3.918506935294601e-109	0.5117333283114353
-0.8341708542713568	-0.8341708542713568	0.1658291457286432	6.036890342312936e-102	2.8829374462382824e-108	0.5101529041123176
-0.8316582914572864	-0.8316582914572864	0.16834170854271358	7.707600071896951e-101	2.0886013565134308e-107	0.5085770432243488
-0.8291457286432161	-0.8291457286432161	0.1708542713567839	9.840649960059277e-100	1.4903197920211296e-106	0.5070055996579806
-0.8266331658291457	-0.8266331658291457	0.17336683417085427	1.2563992425504343e-98	1.0476157315837244e-105	0.5054384374408377
-0.8241206030150754	-0.8241206030150754	0.17587939698492464	1.6040988805175228e-97	7.256305699311284e-105	0.5038754299803105
-0.8216080402010051	-0.8216080402010051	0.17839195979899497	2.048020860884885e-96	4.9534751383433344e-104	0.5023164594814593
-0.8190954773869347	-0.8190954773869347	0.18090452261306533	2.6147940626907375e-95	3.3332866680508334e-103	0.500761416415093
-0.8165829145728644	-0.8165829145728644	0.18341708542713567	3.338416636700907e-94	2.2115088122413323e-102	0.4992101990314479
-0.8140703517587939	-0.8140703517587939	0.18592964824120603	4.262295398650315e-93	1.446907776685074e-101	0.4976627129153785
-0.8115577889447236	-0.8115577889447236	0.1884422110552764	5.441849605440888e-92	9.337054444185833e-101	0.496118870579407
-0.8090452261306533	-0.8090452261306533	0.19095477386934673	6.9478353025632e-91	5.943940316643358e-100	0.4945785910913621
-0.8065326633165829	-0.8065326633165829	0.1934673366834171	8.870589654876579e-90	3.733457185505169e-99	0.49304179973367535
-0.8040201005025126	-0.8040201005025126	0.19597989949748743	1.1325449858534954e-88	2.314168024871048e-98	0.49150842769170694
-0.8015075376884422	-0.8015075376884422	0.1984924623115578	1.4459671689620102e-87	1.4157890905984785e-97	0.48997841176874013
-0.7989949748743719	-0.7989949748743719	0.20100502512562815	1.8461262701386277e-86	8.550537948072105e-97	0.4884516941255232
-0.7964824120603016	-0.7964824120603016	0.20351758793969849	2.3570259933000544e-85	5.098578349405426e-96	0.4869282220424505
-0.7939698492462312	-0.7939698492462312	0.20603015075376885	3.009312862767118e-84	3.002157784260195e-95	0.4854079477026658
-0.7914572864321608	-0.7914572864321608	0.20854271356783918	3.842114567305329e-83	1.7458749188769082e-94	0.4838908279945414
-0.7889447236180904	-0.7889447236180904	0.21105527638190955	4.9053870501978847e-82	1.002889064569483e-93	0.48237682433213985
-0.7864321608040201	-0.7864321608040201	0.2135678391959799	6.262911136489489e-81	5.691364046262719e-93	0.4808659024924043
-0.7839195979899498	-0.7839195979899498	0.21608040201005024	7.99611845128597e-80	3.191285920944025e-92	0.4793580324679443
-0.7814070351758794	-0.7814070351758794	0.2185929648241206	1.0208976128349876e-78	1.7683238999008728e-91	0.4778531883344
-0.778894472361809	-0.778894472361809	0.22110552763819097	1.3034223320190793e-77	9.68421180693356e-91	0.47635134813146507
-0.7763819095477387	-0.7763819095477387	0.2236180904522613	1.664133360920269e-76	5.2424163332239915e-90	0.47485249375674154
-0.7738693467336684	-0.7738693467336684	0.22613065326633167	2.1246680948263808e-75	2.8055676476430313e-89	0.4733566108716837
-0.771356783919598	-0.771356783919598	0.228643216080402	2.7126518938811467e-74	1.4845270569548266e-88	0.47186368881896046
-0.7688442211055276	-0.7688442211055276	0.23115577889447236	3.4633552013575807e-73	7.767632726561767e-88	0.47037372055063786
-0.7663316582914572	-0.7663316582914572	0.23366834170854273	4.42180925529954e-72	4.019541069980167e-87	0.4688867025666413
-0.7638190954773869	-0.7638190954773869	0.23618090452261306	5.64550730534009e-71	2.0573326756524936e-86	0.4674026348630181
-0.7613065326633166	-0.7613065326633166	0.23869346733668342	7.207853368267606e-70	1.0416574900293957e-85	0.4659215208895694
-0.7587939698492463	-0.7587939698492463	0.24120603015075376	9.202565397321105e-69	5.217817845013773e-85	0.46444336751647136
-0.7562814070351759	-0.7562814070351759	0.24371859296482412	1.1749296991085405e-67	2.586108643679622e-84	0.4629681850095445
-0.7537688442211055	-0.7537688442211055	0.24623115577889448	1.500081486244194e-66	1.2683759261291968e-83	0.46149598701387534
-0.7512562814070352	-0.7512562814070352	0.24874371859296482	1.9152162610919864e-65	6.156604941248762e-83	0.46002679054552703
-0.7487437185929648	-0.7487437185929648	0.25125628140703515	2.4452360490995648e-64	2.957839432214726e-82	0.45856061599111064
-0.7462311557788945	-0.7462311557788945	0.2537688442211055	3.121934299162096e-63	1.4066794109615685e-81	0.4570974871150208
-0.7437185929648241	-0.7437185929648241	0.2562814070351759	3.9859030263657965e-62	6.622918698751838e-81	0.45563743107416554
-0.7412060301507537	-0.7412060301507537	0.25879396984924624	5.088967740242358e-61	3.087332080433081e-80	0.4541804784400488
-0.7386934673366834	-0.7386934673366834	0.2613065326633166	6.497296218678925e-60	1.4250895240634282e-79	0.4527266632280858
-0.7361809045226131	-0.7361809045226131	0.2638190954773869	8.29536760852981e-59	6.514341051960269e-79	0.4512760229340549
-0.7336683417085428	-0.7336683417085428	0.2663316582914573	1.0591039941016717e-57	2.9492560949243846e-78	0.4498285985776078
-0.7311557788944724	-0.7311557788944724	0.26884422110552764	1.3522020038855326e-56	1.3225488214409594e-77	0.44838443475278106
-0.728643216080402	-0.728643216080402	0.271356783919598	1.7264123915073466e-55	5.875045948894892e-77	0.4469435796854638
-0.7261306532663316	-0.7261306532663316	0.27386934673366836	2.204182316684705e-54	2.5855550347491336e-76	0.4455060852977951
-0.7236180904522613	-0.7236180904522613	0.27638190954773867	2.81417099940045e-53	1.1274089572695295e-75	0.4440720072794741
-0.721105527638191	-0.721105527638191	0.27889447236180903	3.592968854671828e-52	4.871202359007139e-75	0.4426414051659782
-0.7185929648241206	-0.7185929648241206	0.2814070351758794	4.587292383224791e-51	2.085735912199534e-74	0.44121434242369423
-0.7160804020100502	-0.7160804020100502	0.28391959798994976	5.856786479468154e-50	8.850994273166866e-74	0.4397908865419721
-0.7135678391959799	-0.7135678391959799	0.2864321608040201	7.477602254331854e-49	3.722847436068629e-73	0.43837110913211874
-0.7110552763819096	-0.7110552763819096	0.2889447236180904	9.5469649901026e-48	1.5522063116120204e-72	0.43695508603334954
-0.7085427135678393	-0.7085427135678393	0.2914572864321608	1.2189006237854376e-46	6.415862452771982e-72	0.4355428974257184
-0.7060301507537688	-0.7060301507537688	0.29396984924623115	1.5562209898169564e-45	2.629252037442902e-71	0.4341346279500428
-0.7035175879396984	-0.7035175879396984	0.2964824120603015	1.986891894128012e-44	1.0683683173134518e-70	0.4327303668348385
-0.7010050251256281	-0.7010050251256281	0.2989949748743719	2.5367473031037386e-43	4.3048825720676654e-70	0.43133020803026795
-0.6984924623115578	-0.6984924623115578	0.3015075376884422	3.238770513293708e-42	1.7202556530083346e-69	0.42993425034909893
-0.6959798994974875	-0.6959798994974875	0.30402010050251255	4.135072667642787e-41	6.81798228250853e-69	0.4285425976146544
-0.6934673366834171	-0.6934673366834171	0.3065326633165829	5.279418809237459e-40	2.6803391882419357e-68	0.4271553588157161
-0.6909547738693467	-0.6909547738693467	0.30904522613065327	6.740452998911592e-39	1.0452845469723902e-67	0.4257726482683249
-0.6884422110552764	-0.6884422110552764	0.31155778894472363	8.605815956680768e-38	4.044177022844609e-67	0.42439458578439154
-0.6859296482412061	-0.6859296482412061	0.314070351758794	1.0987402225372685e-36	1.552446865506197e-66	0.42302129684700257
-0.6834170854271358	-0.6834170854271358	0.3165829145728643	1.4028072209516202e-35	5.913363623185369e-66	0.42165291279226624
-0.6809045226130653	-0.6809045226130653	0.31909547738693467	1.7910221713825227e-34	2.23524024004427e-65	0.4202895709975044
-0.6783919597989949	-0.6783919597989949	0.32160804020100503	2.2866723028469437e-33	8.385450980071503e-65	0.41893141507554216
-0.6758793969849246	-0.6758793969849246	0.3241206030150754	2.919489386650681e-32	3.1223557908904324e-64	0.4175785950747932
-0.6733668341708543	-0.6733668341708543	0.32663316582914576	3.727433208577451e-31	1.1540739714277893e-63	0.416231267684774
-0.670854271356784	-0.670854271356784	0.32914572864321606	4.7589686018161325e-30	4.234695520177384e-63	0.41488959644660517
-0.6683417085427136	-0.6683417085427136	0.3316582914572864	6.075972629356679e-29	1.54273211575681e-62	0.413553751967977
-0.6658291457286432	-0.6658291457286432	0.3341708542713568	7.757446304353214e-28	5.580610463225841e-62	0.4122239121419641
-0.6633165829145728	-0.6633165829145728	0.33668341708542715	9.904253497484077e-27	2.004654140745117e-61	0.4109002623689685
-0.6608040201005025	-0.6608040201005025	0.3391959798994975	1.2645171296561637e-25	7.151681340470265e-61	0.40958299578095825
-0.6582914572864322	-0.6582914572864322	0.3417085427135678	1.6144614751632241e-24	2.5341537801248275e-60	0.40827231346703885
-0.6557788944723618	-0.6557788944723618	0.3442211055276382	2.0612499377489213e-23	8.919897692706117e-60	0.40696842469925437
-0.6532663316582914	-0.6532663316582914	0.34673366834170855	2.6316833019755896e-22	3.1191464299998083e-59	0.4056715471573619
-0.6507537688442211	-0.6507537688442211	0.3492462311557789	3.3599792412659605e-21	1.083698546628747e-58	0.40438190715114997
-0.6482412060301508	-0.6482412060301508	0.35175879396984927	4.2898248787243025e-20	3.7413380508801524e-58	0.40309973983868824
-0.6457286432160805	-0.6457286432160805	0.3542713567839196	5.476997376682689e-19	1.283633818105171e-57	0.4018252894386947
-0.6432160804020101	-0.6432160804020101	0.35678391959798994	6.992709752084242e-18	4.377259347078038e-57	0.40055880943498584
-0.6407035175879396	-0.6407035175879396	0.3592964824120603	8.927882617776636e-17	1.483756991227087e-56	0.3993005627707429
-0.6381909547738693	-0.6381909547738693	0.36180904522613067	1.139859809182433e-15	5.00007376001197e-56	0.39805082203007197
-0.635678391959799	-0.635678391959799	0.36432160804020103	1.4553063029754044e-14	1.6753221238030284e-55	0.39680986960406944
-0.6331658291457287	-0.6331658291457287	0.36683417085427134	1.8580499271738747e-13	5.5819392826341594e-55	0.395577997838316
-0.6306532663316583	-0.6306532663316583	0.3693467336683417	2.3722494185437804e-12	1.8496725683773792e-54	0.3943555091584219
-0.6281407035175879	-0.6281407035175879	0.37185929648241206	3.0287492301010326e-11	6.096593028082625e-54	0.39314271616993157
-0.6256281407035176	-0.6256281407035176	0.3743718592964824	3.8669296178351575e-10	1.9990487268466636e-53	0.39193994172856517
-0.6231155778894473	-0.6231155778894473	0.3768844221105528	4.9370667600412484e-9	6.5217811091323935e-53	0.3907475189764384
-0.620603015075377	-0.620603015075377	0.3793969849246231	6.303314023463605e-8	2.117289216177721e-52	0.38956579133955743
-0.6180904522613065	-0.6180904522613065	0.38190954773869346	8.046987603192232e-7	6.841185634474837e-52	0.38839511248153696
-0.6155778894472361	-0.6155778894472361	0.3844221105527638	1.026244183700031e-5	2.200328333764863e-51	0.3872358462081462
-0.6130653266331658	-0.6130653266331658	0.3869346733668342	0.00012937140543162602	7.045597214307897e-51	0.38608836631694976
-0.6105527638190955	-0.6105527638190955	0.38944723618090454	0.0014973252272447188	2.246431231919828e-50	0.38495305638599187
-0.6080402010050252	-0.6080402010050252	0.39195979899497485	0.01281759213722102	7.133220769194359e-50	0.38383030949517405
-0.6055276381909548	-0.6055276381909548	0.3944723618090452	0.06548084690930497	2.256155186402036e-49	0.3827205278737155
-0.6030150753768844	-0.6030150753768844	0.3969849246231156	0.19362669516326902	7.109151512637704e-49	0.38162412246686883
-0.6005025125628141	-0.6005025125628141	0.39949748743718594	0.3639794576194929	2.2320700591146206e-48	0.38054151241490275
-0.5979899497487438	-0.5979899497487438	0.4020100502512563	0.4965343156753316	6.984184455436483e-48	0.37947312443728015
-0.5954773869346734	-0.5954773869346734	0.4045226130653266	0.5630777773347445	2.1783044749941421e-47	0.3784193921149576
-0.592964824120603	-0.592964824120603	0.40703517587939697	0.5881250207869257	6.773201472560983e-47	0.37738075506383884
-0.5904522613065326	-0.5904522613065326	0.40954773869346733	0.5963291349982468	2.1000010977069195e-46	0.3763576579926432
-0.5879396984924623	-0.5879396984924623	0.4120603015075377	0.5988799619199418	6.493405397592692e-46	0.3753505496388193
-0.585427135678392	-0.585427135678392	0.41457286432160806	0.5996596466114266	2.0027639692185078e-45	0.3743598815766603
-0.5829145728643217	-0.5829145728643217	0.41708542713567837	0.5998967032455842	6.162645148022769e-45	0.37338610689249385
-0.5804020100502513	-0.5804020100502513	0.41959798994974873	0.5999686615418298	1.8921663829429666e-44	0.37242967872272126
-0.5778894472361809	-0.5778894472361809	0.4221105527638191	0.5999904937144734	5.798014205452644e-44	0.37149104865161164
-0.5753768844221105	-0.5753768844221105	0.42462311557788945	0.5999971167568823	1.7733648065939438e-43	0.3705706649671127
-0.5728643216080402	-0.5728643216080402	0.4271356783919598	0.5999991261107818	5.414826254886743e-43	0.36966897077454286
-0.5703517587939699	-0.5703517587939699	0.4296482412060301	0.5999997362134835	1.6508391475146038e-42	0.36878640196988866
-0.5678391959798995	-0.5678391959798995	0.4321608040201005	0.5999999223770257	5.0259949325682784e-42	0.36792338507654415
-0.5653266331658291	-0.5653266331658291	0.43467336683417085	0.5999999808781383	1.5282573531359873e-41	0.36708033495169795
-0.5628140703517588	-0.5628140703517588	0.4371859296482412	0.6000000023807902	4.641783040381058e-41	0.36625765237118435
-0.5603015075376885	-0.5603015075376885	0.4396984924623116	0.6000000158537107	1.4084462294362343e-40	0.36545572150445027
-0.5577889447236181	-0.5577889447236181	0.44221105527638194	0.6000000327994501	4.26984716413865e-40	0.364674907294315
-0.5552763819095478	-0.5552763819095478	0.44472361809045224	0.600000061732846	1.2934415728245947e-39	0.3639155527593772
-0.5527638190954773	-0.5527638190954773	0.4472361809045226	0.6000001145397137	3.915486938440045e-39	0.3631779762401984
-0.550251256281407	-0.550251256281407	0.44974874371859297	0.6000002120478736	1.184588608904556e-38	0.36246246861369685
-0.5477386934673367	-0.5477386934673367	0.45226130653266333	0.6000003924623324	3.582010197614777e-38	0.36176929050344425
-0.5452261306532663	-0.5452261306532663	0.4547738693467337	0.6000007264173531	1.0826665857631993e-37	0.36109866951667596
-0.542713567839196	-0.542713567839196	0.457286432160804	0.600001344684302	3.2711396143093524e-37	0.3604507975417119
-0.5402010050251256	-0.5402010050251256	0.45979899497487436	0.6000024894471365	9.880170746580596e-37	0.359825828142016
-0.5376884422110553	-0.5376884422110553	0.4623115577889447	0.600004609280095	2.983406616660716e-36	0.35922387408520146
-0.535175879396985	-0.535175879396985	0.4648241206030151	0.6000085351087997	9.006621700930685e-36	0.3586450050467826
-0.5326633165829145	-0.5326633165829145	0.46733668341708545	0.600015806215943	2.718499060571244e-35	0.3580892455292863
-0.5301507537688442	-0.5301507537688442	0.46984924623115576	0.6000292741960247	8.204049497688164e-35	0.35755657303734106
-0.5276381909547738	-0.5276381909547738	0.4723618090452261	0.6000542215941284	2.47554683351405e-34	0.3570469165484868
-0.5251256281407035	-0.5251256281407035	0.4748743718592965	0.6001004328337705	7.469094537199073e-34	0.3565601553176003
-0.5226130653266332	-0.5226130653266332	0.47738693467336685	0.6001860243525885	2.2533426459699828e-33	0.356096118049974
-0.5201005025125628	-0.5201005025125628	0.4798994974874372	0.6003445148951103	6.797608034445045e-33	0.3556545824741875
-0.5175879396984925	-0.5175879396984925	0.4824120603015075	0.6006378298859891	2.050503538672633e-32	0.35523527534099575
-0.5150753768844221	-0.5150753768844221	0.4849246231155779	0.6011800574659234	6.185080109716972e-32	0.35483787286856106
-0.5125628140703518	-0.5125628140703518	0.48743718592964824	0.6021802883635006	1.8655828109563381e-31	0.35446200164758823
-0.5100502512562815	-0.5100502512562815	0.4899497487437186	0.6040179879898105	5.62692829618344e-31	0.3541072400123924
-0.507537688442211	-0.507537688442211	0.49246231155778897	0.6073693587036034	1.697143261346628e-30	0.3537731198758207
-0.5050251256281407	-0.5050251256281407	0.4949748743718593	0.6133990528969663	5.11868036139977e-30	0.35345912901745613
-0.5025125628140703	-0.5025125628140703	0.49748743718592964	0.6239890151618	1.5438019484834352e-29	0.3531647138058845
-0.5	-0.5	0.5	0.6418303781454322	4.656081377738067e-29	0.3528892823272576
-0.4974874371859297	-0.4974874371859297	0.5025125628140703	0.6699076523363743	1.40425505680869e-28	0.3526322078841915
-0.4949748743718593	-0.4949748743718593	0.5050251256281407	0.7097376957773097	4.23514918752411e-28	0.35239283282146144
-0.49246231155778897	-0.49246231155778897	0.507537688442211	0.7586801042901405	1.2772895430286896e-27	0.3521704726282409
-0.48994974874371855	-0.48994974874371855	0.5100502512562815	0.8089984674522522	3.852196436858606e-27	0.3519644202610046
-0.48743718592964824	-0.48743718592964824	0.5125628140703518	0.8514613866596791	1.1617864406914803e-26	0.351773950626866
-0.48492462311557794	-0.48492462311557794	0.5150753768844221	0.8809724240106566	3.503832094264487e-26	0.35159832516419565
-0.4824120603015075	-0.4824120603015075	0.5175879396984925	0.8983282838344523	1.0567192005410004e-25	0.35143679645596104
-0.4798994974874372	-0.4798994974874372	0.5201005025125628	0.9073556465207282	3.186951181182347e-25	0.3512886128113884
-0.4773869346733668	-0.4773869346733668	0.5226130653266332	0.9117091100273337	9.611492952842922e-25	0.3511530227532532
-0.4748743718592965	-0.4748743718592965	0.5251256281407035	0.9137324403758651	2.8987183405328706e-24	0.3510292793512863
-0.4723618090452262	-0.4723618090452262	0.5276381909547738	0.9146652272441763	8.742204928706284e-24	0.3509166443467149
-0.46984924623115576	-0.46984924623115576	0.5301507537688442	0.9151030901363886	2.6365487066098508e-23	0.3508143920186704
-0.46733668341708545	-0.46733668341708545	0.5326633165829145	0.9153194096826153	7.951526421253719e-23	0.3507218127498825
-0.46482412060301503	-0.46482412060301503	0.535175879396985	0.9154370443537384	2.3980881055875605e-22	0.35063821625650154
-0.4623115577889447	-0.4623115577889447	0.5376884422110553	0.915510685133164	7.232354517023394e-22	0.35056293445480674
-0.4597989949748744	-0.4597989949748744	0.5402010050251256	0.915564576585306	2.1811937076353725e-21	0.3504953239457003
-0.457286432160804	-0.457286432160804	0.542713567839196	0.9156094486701939	6.5782251838530384e-21	0.35043476810601615
-0.4547738693467337	-0.4547738693467337	0.5452261306532663	0.9156500491469797	1.9839157004375075e-20	0.35038067878354806
-0.4522613065326633	-0.4522613065326633	0.5477386934673367	0.9156884810951811	5.983257271200467e-20	0.3503324976001182
-0.44974874371859297	-0.44974874371859297	0.550251256281407	0.9157256790422076	1.8044802333373868e-19	0.35028969687378864
-0.44723618090452266	-0.44723618090452266	0.5527638190954773	0.9157620612724153	5.44210069127498e-19	0.3502517801773183
-0.44472361809045224	-0.44472361809045224	0.5552763819095478	0.9157978179651379	1.6412737031887593e-18	0.35021828255508647
-0.44221105527638194	-0.44221105527638194	0.5577889447236181	0.9158330384432459	4.949888832748969e-18	0.35018877042487984
-0.4396984924623115	-0.4396984924623115	0.5603015075376885	0.9158677673630008	1.492828359321541e-17	0.3501628411941372
-0.4371859296482412	-0.4371859296482412	0.5628140703517588	0.9159020295257051	4.502195049776481e-17	0.35014012262248395
-0.4346733668341709	-0.4346733668341709	0.5653266331658291	0.915935840835034	1.3578091595329715e-16	0.3501202719636939
-0.4321608040201005	-0.4321608040201005	0.5678391959798995	0.9159692131378637	4.0949929734048436e-16	0.3501029749206663
-0.4296482412060302	-0.4296482412060302	0.5703517587939698	0.9160021563649177	1.2350017899445958e-15	0.3500879444466688
-0.42713567839195976	-0.42713567839195976	0.5728643216080402	0.9160346794794192	3.724620357761333e-15	0.35007491942508856
-0.42462311557788945	-0.42462311557788945	0.5753768844221105	0.9160667908995138	1.1233017563844822e-14	0.3500636632583461
-0.42211055276381915	-0.42211055276381915	0.5778894472361809	0.9160984986883263	3.3877461699354374e-14	0.3500539623945827
-0.41959798994974873	-0.41959798994974873	0.5804020100502513	0.9161298106413525	1.0217044566914116e-13	0.35004562481833457
-0.4170854271356784	-0.4170854271356784	0.5829145728643216	0.916160734328433	3.081340644034534e-13	0.35003847852876946
-0.414572864321608	-0.414572864321608	0.585427135678392	0.9161912771155719	9.292961482484231e-13	0.3500323700262745
-0.4120603015075377	-0.4120603015075377	0.5879396984924623	0.9162214461777515	2.8026480378841346e-12	0.35002716282534635
-0.4095477386934674	-0.4095477386934674	0.5904522613065326	0.9162512485076674	8.45245731174716e-12	0.3500227360089149
-0.40703517587939697	-0.40703517587939697	0.592964824120603	0.9162806909225603	2.5491618507032778e-11	0.3500189828365016
-0.40452261306532666	-0.40452261306532666	0.5954773869346733	0.9163097800701052	7.687972737691932e-11	0.35001580941602356
-0.40201005025125625	-0.40201005025125625	0.5979899497487438	0.9163385224337889	2.3186022778400837e-10	0.35001313344664564
-0.39949748743718594	-0.39949748743718594	0.6005025125628141	0.916366924337966	6.992632108576394e-10	0.3500108830378857
-0.39698492462311563	-0.39698492462311563	0.6030150753768844	0.9163949919526816	2.108895677932283e-9	0.3500089956082093
-0.3944723618090452	-0.3944723618090452	0.6055276381909548	0.9164227312983045	6.360181334330835e-9	0.3500074168646231
-0.3919597989949749	-0.3919597989949749	0.6080402010050251	0.9164501482499889	1.9181556807587202e-8	0.3500060998632865
-0.3894472361809045	-0.3894472361809045	0.6105527638190955	0.9164772485419815	5.7849294333768064e-8	0.35000500414991115
-0.3869346733668342	-0.3869346733668342	0.6130653266331658	0.9165040377717779	1.7446642154944734e-7	0.3500040949776896
-0.3844221105527639	-0.3844221105527639	0.6155778894472361	0.9165305214041389	5.261679101878366e-7	0.35000334259967797
-0.38190954773869346	-0.38190954773869346	0.6180904522613065	0.9165567047749714	1.58683946277952e-6	0.3500027216319345
-0.37939698492462315	-0.37939698492462315	0.6206030150753769	0.9165825930950752	4.7855290505358215e-6	0.35000221048326385
-0.37688442211055273	-0.37688442211055273	0.6231155778894473	0.9166081914537674	1.4430844405564377e-5	0.3500017908471224
-0.3743718592964824	-0.3743718592964824	0.6256281407035176	0.9166335048223834	4.3505843754560216e-5	0.35000144725107296
-0.371859296482412	-0.371859296482412	0.628140703517588	0.9166585380576615	0.00013106458546867795	0.3500011666591252
-0.3693467336683417	-0.3693467336683417	0.6306532663316583	0.9166832959050147	0.0003939817618501837	0.35000093812234095
-0.3668341708542714	-0.3668341708542714	0.6331658291457286	0.9167077830016939	0.001176828807085874	0.3500007524731967
-0.364321608040201	-0.364321608040201	0.635678391959799	0.9167320038798472	0.0034545988379255065	0.35000060205937333
-0.36180904522613067	-0.36180904522613067	0.6381909547738693	0.9167559629694773	0.009720582677464583	0.3500004805128613
-0.35929648241206025	-0.35929648241206025	0.6407035175879398	0.9167796646013027	0.025116341753651496	0.3500003825505204
-0.35678391959798994	-0.35678391959798994	0.6432160804020101	0.9168031130095254	0.05665027315834162	0.3500003038025023
-0.35427135678391963	-0.35427135678391963	0.6457286432160804	0.9168263123345076	0.10759363837547767	0.3500002406652299
-0.3517587939698492	-0.3517587939698492	0.6482412060301508	0.9168492666253618	0.17095438711740796	0.3500001901759063
-0.3492462311557789	-0.3492462311557789	0.6507537688442211	0.9168719798424574	0.23213854323077057	0.350000149905811
-0.3467336683417085	-0.3467336683417085	0.6532663316582915	0.9168944558598457	0.27963949875123745	0.35000011786991253
-0.3442211055276382	-0.3442211055276382	0.6557788944723618	0.9169166984676089	0.3108483527151294	0.35000009245058494
-0.3417085427135679	-0.3417085427135679	0.6582914572864321	0.9169387113741313	0.3291586994839071	0.3500000723334644
-0.33919597989949746	-0.33919597989949746	0.6608040201005025	0.9169604982083002	0.33918444341996457	0.35000005645370663
-0.33668341708542715	-0.33668341708542715	0.6633165829145728	0.9169820625216354	0.34446409890547597	0.3500000439511196
-0.33417085427135673	-0.33417085427135673	0.6658291457286433	0.9170034077903529	0.3471868448421495	0.350000034132838
-0.3316582914572864	-0.3316582914572864	0.6683417085427136	0.9170245374173625	0.34857574644495387	0.35000002644237893
-0.3291457286432161	-0.3291457286432161	0.6708542713567839	0.9170454547342025	0.34928028602484085	0.35000002043407635
-0.3266331658291457	-0.3266331658291457	0.6733668341708543	0.9170661630029154	0.3496366573399331	0.3500000157520308
-0.3241206030150754	-0.3241206030150754	0.6758793969849246	0.9170866654178637	0.34981665780943494	0.350000012112836
-0.321608040201005	-0.321608040201005	0.678391959798995	0.9171069651074892	0.3499075084254682	0.3500000092914515
-0.31909547738693467	-0.31909547738693467	0.6809045226130653	0.9171270651360206	0.3499533460630165	0.350000007109686
-0.31658291457286436	-0.31658291457286436	0.6834170854271356	0.9171469685051252	0.34997646862166626	0.350000005426841
-0.31407035175879394	-0.31407035175879394	0.6859296482412061	0.9171666781555123	0.3499881315833103	0.35000000413213295
-0.31155778894472363	-0.31155778894472363	0.6884422110552764	0.917186196968487	0.3499940140743195	0.35000000313857627
-0.3090452261306532	-0.3090452261306532	0.6909547738693468	0.9172055277674569	0.3499969809772683	0.3500000023780609
-0.3065326633165829	-0.3065326633165829	0.6934673366834171	0.9172246733193931	0.34999847735137596	0.35000000179740465
-0.3040201005025126	-0.3040201005025126	0.6959798994974874	0.9172436363362477	0.3499992320514541	0.3500000013551957
-0.3015075376884422	-0.3015075376884422	0.6984924623115578	0.9172624194763286	0.349999612685189	0.35000000101927686
-0.2989949748743719	-0.2989949748743719	0.7010050251256281	0.9172810253456332	0.3499998046578953	0.3500000007647456
-0.29648241206030146	-0.29648241206030146	0.7035175879396985	0.9172994564991426	0.3499999014792959	0.35000000057237035
-0.29396984924623115	-0.29396984924623115	0.7060301507537688	0.9173177154420775	0.34999995031113307	0.3500000004273398
-0.29145728643216084	-0.29145728643216084	0.7085427135678392	0.9173358046311177	0.34999997493944696	0.3500000003182778
-0.2889447236180904	-0.2889447236180904	0.7110552763819096	0.9173537264755846	0.34999998736072413	0.3500000002364704
-0.2864321608040201	-0.2864321608040201	0.7135678391959799	0.9173714833385901	0.3499999936253885	0.35000000017526106
-0.2839195979899497	-0.2839195979899497	0.7160804020100503	0.9173890775381532	0.34999999678496835	0.35000000012957844
-0.2814070351758794	-0.2814070351758794	0.7185929648241206	0.9174065113482817	0.34999999837850065	0.35000000009556953
-0.2788944723618091	-0.2788944723618091	0.7211055276381909	0.917423787000025	0.34999999918219776	0.35000000007031484
-0.27638190954773867	-0.27638190954773867	0.7236180904522613	0.9174409066824958	0.34999999958754197	0.3500000000516078
-0.27386934673366836	-0.27386934673366836	0.7261306532663316	0.917457872543863	0.34999999979197716	0.3500000000377856
-0.27135678391959794	-0.27135678391959794	0.7286432160804021	0.9174746866923166	0.34999999989508385	0.3500000000275981
-0.26884422110552764	-0.26884422110552764	0.7311557788944724	0.917491351197004	0.34999999994708564	0.35000000002010834
-0.26633165829145733	-0.26633165829145733	0.7336683417085427	0.9175078680889424	0.3499999999733127	0.35000000001461556
-0.2638190954773869	-0.2638190954773869	0.7361809045226131	0.9175242393619031	0.3499999999865403	0.35000000001059745
-0.2613065326633166	-0.2613065326633166	0.7386934673366834	0.9175404669732726	0.3499999999932116	0.3500000000076654
-0.2587939698492462	-0.2587939698492462	0.7412060301507538	0.9175565528448897	0.3499999999965762	0.35000000000553116
-0.2562814070351759	-0.2562814070351759	0.7437185929648241	0.9175724988638587	0.3499999999982732	0.35000000000398146
-0.25376884422110557	-0.25376884422110557	0.7462311557788944	0.9175883068833419	0.34999999999912906	0.3500000000028591
-0.25125628140703515	-0.25125628140703515	0.7487437185929648	0.9176039787233281	0.3499999999995607	0.3500000000020481
-0.24874371859296485	-0.24874371859296485	0.7512562814070352	0.9176195161713817	0.34999999999977843	0.35000000000146364
-0.24623115577889443	-0.24623115577889443	0.7537688442211056	0.9176349209833716	0.3499999999998883	0.3500000000010435
-0.24371859296482412	-0.24371859296482412	0.7562814070351759	0.9176501948841789	0.3499999999999437	0.35000000000074216
-0.24120603015075381	-0.24120603015075381	0.7587939698492462	0.9176653395683876	0.34999999999997156	0.3500000000005266
-0.2386934673366834	-0.2386934673366834	0.7613065326633166	0.917680356700955	0.34999999999998566	0.35000000000037285
-0.2361809045226131	-0.2361809045226131	0.7638190954773869	0.9176952479178655	0.34999999999999276	0.3500000000002634
-0.23366834170854267	-0.23366834170854267	0.7663316582914573	0.9177100148267662	0.3499999999999963	0.35000000000018566
-0.23115577889447236	-0.23115577889447236	0.7688442211055276	0.917724659007586	0.34999999999999815	0.3500000000001306
-0.22864321608040206	-0.22864321608040206	0.7713567839195979	0.917739182013139	0.3499999999999991	0.3500000000000917
-0.22613065326633164	-0.22613065326633164	0.7738693467336684	0.9177535853697106	0.34999999999999953	0.3500000000000643
-0.22361809045226133	-0.22361809045226133	0.7763819095477387	0.9177678705776301	0.34999999999999987	0.35000000000004505
-0.2211055276381909	-0.2211055276381909	0.7788944723618091	0.917782039111827	0.35	0.3500000000000315
-0.2185929648241206	-0.2185929648241206	0.7814070351758794	0.9177960924223739	0.35	0.35000000000002207
-0.2160804020100503	-0.2160804020100503	0.7839195979899497	0.9178100319350149	0.35	0.35000000000001547
-0.21356783919597988	-0.21356783919597988	0.7864321608040201	0.9178238590516803	0.35	0.3500000000000109
-0.21105527638190957	-0.21105527638190957	0.7889447236180904	0.9178375751509886	0.35	0.35000000000000775
-0.20854271356783916	-0.20854271356783916	0.7914572864321608	0.9178511815887362	0.35	0.35000000000000553
-0.20603015075376885	-0.20603015075376885	0.7939698492462312	0.9178646796983729	0.35	0.35000000000000403
-0.20351758793969854	-0.20351758793969854	0.7964824120603015	0.9178780707914674	0.35	0.350000000000003
-0.20100502512562812	-0.20100502512562812	0.7989949748743719	0.9178913561581604	0.35	0.35000000000000214
-0.19849246231155782	-0.19849246231155782	0.8015075376884422	0.9179045370676059	0.35	0.35000000000000164
-0.1959798994974874	-0.1959798994974874	0.8040201005025126	0.917917614768402	0.35	0.3500000000000012
-0.1934673366834171	-0.1934673366834171	0.8065326633165829	0.9179305904890114	0.35	0.3500000000000008
-0.19095477386934678	-0.19095477386934678	0.8090452261306532	0.9179434654381706	0.35	0.35000000000000053
-0.18844221105527637	-0.18844221105527637	0.8115577889447236	0.91795624080529	0.35	0.3500000000000002
-0.18592964824120606	-0.18592964824120606	0.8140703517587939	0.9179689177608432	0.35	0.35000000000000003
-0.18341708542713564	-0.18341708542713564	0.8165829145728644	0.9179814974567482	0.35	0.35
-0.18090452261306533	-0.18090452261306533	0.8190954773869347	0.9179939810267375	0.35	0.35
-0.17839195979899503	-0.17839195979899503	0.821608040201005	0.9180063695867212	0.35	0.35
-0.1758793969849246	-0.1758793969849246	0.8241206030150754	0.9180186642351401	0.35	0.35
-0.1733668341708543	-0.1733668341708543	0.8266331658291457	0.918030866053311	0.35	0.35
-0.17085427135678388	-0.17085427135678388	0.8291457286432161	0.9180429761057629	0.35	0.35
-0.16834170854271358	-0.16834170854271358	0.8316582914572864	0.9180549954405667	0.35	0.35
-0.16582914572864327	-0.16582914572864327	0.8341708542713567	0.9180669250896554	0.35	0.35
-0.16331658291457285	-0.16331658291457285	0.8366834170854272	0.9180787660691377	0.35	0.35
-0.16080402010050254	-0.16080402010050254	0.8391959798994975	0.918090519379605	0.35	0.35
-0.15829145728643212	-0.15829145728643212	0.8417085427135679	0.9181021860064287	0.35	0.35
-0.15577889447236182	-0.15577889447236182	0.8442211055276382	0.9181137669200535	0.35	0.35
-0.1532663316582915	-0.1532663316582915	0.8467336683417085	0.9181252630762825	0.35	0.35
-0.1507537688442211	-0.1507537688442211	0.8492462311557789	0.9181366754165556	0.35	0.35
-0.14824120603015079	-0.14824120603015079	0.8517587939698492	0.9181480048682216	0.35	0.35
-0.14572864321608037	-0.14572864321608037	0.8542713567839196	0.9181592523448042	0.35	0.35
-0.14321608040201006	-0.14321608040201006	0.8567839195979899	0.9181704187462624	0.35	0.35
-0.14070351758793975	-0.14070351758793975	0.8592964824120602	0.9181815049592441	0.35	0.35
-0.13819095477386933	-0.13819095477386933	0.8618090452261307	0.9181925118573346	0.35	0.35
-0.13567839195979903	-0.13567839195979903	0.864321608040201	0.9182034403012992	0.35	0.35
-0.1331658291457286	-0.1331658291457286	0.8668341708542714	0.9182142911393206	0.35	0.35
-0.1306532663316583	-0.1306532663316583	0.8693467336683417	0.9182250652072308	0.35	0.35
-0.128140703517588	-0.128140703517588	0.871859296482412	0.9182357633287375	0.35	0.35
-0.12562814070351758	-0.12562814070351758	0.8743718592964824	0.9182463863156465	0.3500000000000003	0.35
-0.12311557788944727	-0.12311557788944727	0.8768844221105527	0.9182569349680779	0.3500000000000007	0.35
-0.12060301507537685	-0.12060301507537685	0.8793969849246231	0.9182674100746789	0.3500000000000011	0.35
-0.11809045226130654	-0.11809045226130654	0.8819095477386935	0.9182778124128306	0.3500000000000015	0.35
-0.11557788944723613	-0.11557788944723613	0.8844221105527639	0.918288142748851	0.350000000000002	0.35
-0.11306532663316582	-0.11306532663316582	0.8869346733668342	0.9182984018381937	0.3500000000000024	0.35
-0.11055276381909551	-0.11055276381909551	0.8894472361809045	0.918308590425642	0.350000000000003	0.35
-0.1080402010050251	-0.1080402010050251	0.8919597989949749	0.9183187092454991	0.3500000000000036	0.35
-0.10552763819095479	-0.10552763819095479	0.8944723618090452	0.9183287590217732	0.3500000000000044	0.35
-0.10301507537688437	-0.10301507537688437	0.8969849246231156	0.9183387404683606	0.35000000000000553	0.35
-0.10050251256281406	-0.10050251256281406	0.8994974874371859	0.918348654289223	0.35000000000000714	0.35
-0.09798994974874375	-0.09798994974874375	0.9020100502512562	0.9183585011785613	0.35000000000000986	0.35
-0.09547738693467334	-0.09547738693467334	0.9045226130653267	0.9183682818209873	0.3500000000000147	0.35
-0.09296482412060303	-0.09296482412060303	0.907035175879397	0.9183779968916899	0.35000000000002307	0.35
-0.09045226130653261	-0.09045226130653261	0.9095477386934674	0.9183876470565985	0.3500000000000384	0.35
-0.0879396984924623	-0.0879396984924623	0.9120603015075377	0.9183972329725433	0.3500000000000658	0.35
-0.085427135678392	-0.085427135678392	0.914572864321608	0.9184067552874122	0.35000000000011555	0.35
-0.08291457286432158	-0.08291457286432158	0.9170854271356784	0.9184162146403035	0.35000000000020526	0.35
-0.08040201005025127	-0.08040201005025127	0.9195979899497487	0.9184256116616771	0.35000000000036746	0.35
-0.07788944723618085	-0.07788944723618085	0.9221105527638191	0.9184349469735003	0.3500000000006608	0.35
-0.07537688442211055	-0.07537688442211055	0.9246231155778895	0.9184442211893932	0.3500000000011916	0.35
-0.07286432160804024	-0.07286432160804024	0.9271356783919598	0.9184534349147693	0.35000000000215287	0.35
-0.07035175879396982	-0.07035175879396982	0.9296482412060302	0.9184625887469737	0.3500000000038948	0.35
-0.06783919597989951	-0.06783919597989951	0.9321608040201005	0.9184716832754188	0.3500000000070529	0.35
-0.0653266331658291	-0.0653266331658291	0.9346733668341709	0.9184807190817168	0.35000000001278087	0.35
-0.06281407035175879	-0.06281407035175879	0.9371859296482412	0.9184896967398097	0.35000000002317444	0.35
-0.06030150753768848	-0.06030150753768848	0.9396984924623115	0.9184986168160968	0.35000000004204124	0.35
-0.05778894472361806	-0.05778894472361806	0.9422110552763819	0.9185074798695598	0.3500000000763017	0.35
-0.055276381909547756	-0.055276381909547756	0.9447236180904522	0.9185162864518848	0.35000000013853727	0.35
-0.05276381909547734	-0.05276381909547734	0.9472361809045227	0.9185250371075822	0.3500000002516282	0.35
-0.05025125628140703	-0.05025125628140703	0.949748743718593	0.9185337323741043	0.35000000045719404	0.35
-0.047738693467336724	-0.047738693467336724	0.9522613065326633	0.9185423727819612	0.35000000083096233	0.35
-0.045226130653266305	-0.045226130653266305	0.9547738693467337	0.9185509588548325	0.35000000151075467	0.35
-0.042713567839196	-0.042713567839196	0.957286432160804	0.9185594911096788	0.35000000274746224	0.35
-0.04020100502512558	-0.04020100502512558	0.9597989949748744	0.9185679700568503	0.3500000049979158	0.35
-0.03768844221105527	-0.03768844221105527	0.9623115577889447	0.9185763962001925	0.35000000909411555	0.35
-0.035175879396984966	-0.035175879396984966	0.964824120603015	0.9185847700371518	0.35000001655166946	0.35
-0.03266331658291455	-0.03266331658291455	0.9673366834170855	0.9185930920588766	0.35000003013206366	0.35
-0.03015075376884424	-0.03015075376884424	0.9698492462311558	0.9186013627503187	0.35000005486785707	0.35
-0.027638190954773822	-0.027638190954773822	0.9723618090452262	0.918609582590331	0.35000009993228265	0.35
-0.025125628140703515	-0.025125628140703515	0.9748743718592965	0.9186177520517642	0.3500001820493781	0.35
-0.022613065326633208	-0.022613065326633208	0.9773869346733668	0.9186258716015616	0.35000033171513145	0.35
-0.02010050251256279	-0.02010050251256279	0.9798994974874372	0.9186339417008524	0.3500006045487426	0.35
-0.017587939698492483	-0.017587939698492483	0.9824120603015075	0.9186419628050421	0.3500011020078229	0.35
-0.015075376884422065	-0.015075376884422065	0.9849246231155779	0.9186499353639022	0.3500020091978808	0.35
-0.012562814070351758	-0.012562814070351758	0.9874371859296482	0.918657859821658	0.3500036638918825	0.35
-0.01005025125628145	-0.01005025125628145	0.9899497487437185	0.9186657366170748	0.3500066825365273	0.35
-0.007537688442211032	-0.007537688442211032	0.992462311557789	0.9186735661835423	0.3500121903124892	0.35
-0.005025125628140725	-0.005025125628140725	0.9949748743718593	0.9186813489491573	0.3500222411705672	0.35
-0.002512562814070307	-0.002512562814070307	0.9974874371859297	0.9186890853368048	0.3500405846052498	0.35
0.0	0.0	1.0	0.9186967757642385	0.35007406483566467	0.35


==> input/LWR_CentralRelaxationLimit_freeFlow_2.dat <==
-1.0	-1.0	0.0	1.6879561454344787e-31	6.501618062386621e-31	0.24100131686674592
-0.9949748743718593	-0.9949748743718593	0.005025125628140704	1.6668572186161972e-29	6.413283373123643e-29	0.24100121396045399
-0.9899497487437185	-0.9899497487437185	0.010050251256281407	8.154044317854444e-28	3.1352161309756866e-27	0.24100099920993182
-0.9849246231155779	-0.9849246231155779	0.01507537688442211	2.6344501352814955e-26	1.012734451941279e-25	0.2410005702743989
-0.9798994974874372	-0.9798994974874372	0.020100502512562814	6.323647950234311e-25	2.4316014503056267e-24	0.24099974547771127
-0.9748743718592965	-0.9748743718592965	0.02512562814070352	1.2028206677179176e-23	4.6287406830769134e-23	0.24099821274057062
-0.9698492462311558	-0.9698492462311558	0.03015075376884422	1.8883580701220516e-22	7.276343422649047e-22	0.240995452765647
-0.964824120603015	-0.964824120603015	0.035175879396984924	2.5166256507597273e-21	9.715312779506436e-21	0.24099062795663462
-0.9597989949748744	-0.9597989949748744	0.04020100502512563	2.9061949942532625e-20	1.1246803637976926e-19	0.2409824283393728
-0.9547738693467337	-0.9547738693467337	0.04522613065326633	2.953987098759551e-19	1.146706271385322e-18	0.24096886724655403
-0.949748743718593	-0.949748743718593	0.05025125628140704	2.6756660382300483e-18	1.042571709440395e-17	0.24094702358785078
-0.9447236180904522	-0.9447236180904522	0.05527638190954774	2.181356324130264e-17	8.537735949968574e-17	0.24091273490375434
-0.9396984924623115	-0.9396984924623115	0.06030150753768844	1.6138548602440934e-16	6.349759979940788e-16	0.24086025641396852
-0.9346733668341709	-0.9346733668341709	0.06532663316582915	1.0910388792491855e-15	4.3188726555534106e-15	0.24078191542195582
-0.9296482412060302	-0.9296482412060302	0.07035175879396985	6.7795423730694855e-15	2.702450915001721e-14	0.24066780605914423
-0.9246231155778895	-0.9246231155778895	0.07537688442211055	3.891674076486016e-14	1.5636669587531442e-13	0.24050558346548717
-0.9195979899497487	-0.9195979899497487	0.08040201005025126	2.0727848936521313e-13	8.403749479390444e-13	0.2402804250717998
-0.914572864321608	-0.914572864321608	0.08542713567839195	1.0283150276532519e-12	4.211720205143461e-12	0.23997522536859162
-0.9095477386934674	-0.9095477386934674	0.09045226130653267	4.7679541990250934e-12	1.9752945148543282e-11	0.23957107610991787
-0.9045226130653267	-0.9045226130653267	0.09547738693467336	2.072482444925394e-11	8.696899770188855e-11	0.23904805544469845
-0.8994974874371859	-0.8994974874371859	0.10050251256281408	8.468102923993018e-11	3.604990922620222e-10	0.23838630964535004
-0.8944723618090452	-0.8944723618090452	0.10552763819095477	3.260518966457412e-10	1.4105621235449802e-9	0.23756736620345276
-0.8894472361809045	-0.8894472361809045	0.11055276381909548	1.1856697168677918e-9	5.2225499548733175e-9	0.23657557582841704
-0.8844221105527639	-0.8844221105527639	0.11557788944723618	4.080416384012162e-9	1.8338250614558255e-8	0.23539955221707753
-0.8793969849246231	-0.8793969849246231	0.12060301507537688	1.331449074895215e-8	6.119882211352786e-8	0.23403346874195508
-0.8743718592964824	-0.8743718592964824	0.12562814070351758	4.126462356580454e-8	1.9449913132019812e-7	0.23247808228798097
-0.8693467336683417	-0.8693467336683417	0.1306532663316583	1.216649650954331e-7	5.898300452082292e-7	0.2307413831676744
-0.864321608040201	-0.864321608040201	0.135678391959799	3.417774112257931e-7	1.7099800410025475e-6	0.22883880934356132
-0.8592964824120604	-0.8592964824120604	0.1407035175879397	9.160698384037283e-7	4.748024269492031e-6	0.22679300463261332
-0.8542713567839196	-0.8542713567839196	0.1457286432160804	2.345877707522534e-6	1.2649730970796523e-5	0.2246331369165094
-0.8492462311557789	-0.8492462311557789	0.1507537688442211	5.746837647560087e-6	3.239411924682531e-5	0.22239381952429876
-0.8442211055276382	-0.8442211055276382	0.15577889447236182	1.3484278938615995e-5	7.987270248099556e-5	0.2201136965860602
-0.8391959798994975	-0.8391959798994975	0.16080402010050251	3.0339089957830304e-5	0.00018989690517241594	0.21783376416044942
-0.8341708542713568	-0.8341708542713568	0.1658291457286432	6.552707186082362e-5	0.00043577873398185555	0.21559550783499257
-0.8291457286432161	-0.8291457286432161	0.1708542713567839	0.0001359888867503422	0.0009653496125186153	0.21343894846497008
-0.8241206030150754	-0.8241206030150754	0.17587939698492464	0.00027139535530429826	0.0020610486101714383	0.21140070269709094
-0.8190954773869347	-0.8190954773869347	0.18090452261306533	0.0005211529434756199	0.004223102294494012	0.20951218227297555
-0.8140703517587939	-0.8140703517587939	0.18592964824120603	0.0009631339415257872	0.008240434526997152	0.20779807024543617
-0.8090452261306533	-0.8090452261306533	0.19095477386934673	0.001712588275290192	0.015144420631208771	0.2062752147102411
-0.8040201005025126	-0.8040201005025126	0.19597989949748743	0.002927456396820193	0.025895042114972483	0.20495206271552266
-0.7989949748743719	-0.7989949748743719	0.20100502512562815	0.00480336665334768	0.040788798670939944	0.2038287133132227
-0.7939698492462312	-0.7939698492462312	0.20603015075376885	0.007549699372527335	0.058941279686791456	0.20289760085362002
-0.7889447236180904	-0.7889447236180904	0.21105527638190955	0.011341007644128397	0.07837435760834774	0.2021447378051268
-0.7839195979899498	-0.7839195979899498	0.21608040201005024	0.01624959509470256	0.09679175578470144	0.20155136783092034
-0.778894472361809	-0.778894472361809	0.22110552763819097	0.02218294661348443	0.1124748814222298	0.20109582381982977
-0.7738693467336684	-0.7738693467336684	0.22613065326633167	0.02886103173009539	0.12469475843792391	0.20075536665646557
-0.7688442211055276	-0.7688442211055276	0.23115577889447236	0.03585731974905932	0.13356648758099335	0.2005078032432074
-0.7638190954773869	-0.7638190954773869	0.23618090452261306	0.04269412595724866	0.1396624246915857	0.2003327394334219
-0.7587939698492463	-0.7587939698492463	0.24120603015075376	0.048951490859982016	0.14367460337682794	0.20021239902395963
-0.7537688442211055	-0.7537688442211055	0.24623115577889448	0.05434453503786222	0.1462253882233591	0.20013201478287582
-0.7487437185929648	-0.7487437185929648	0.25125628140703515	0.05874756372059841	0.1478002700120059	0.20007985592807548
-0.7437185929648241	-0.7437185929648241	0.2562814070351759	0.06217228164592314	0.1487474609635743	0.20004699005634916
-0.7386934673366834	-0.7386934673366834	0.2613065326633166	0.06472278650127801	0.14930322184320652	0.20002688577019606
-0.7336683417085428	-0.7336683417085428	0.2663316582914573	0.06654880230294183	0.14962149081769027	0.20001495069601322
-0.728643216080402	-0.728643216080402	0.271356783919598	0.0678093492956808	0.14979934892131255	0.20000807656028294
-0.7236180904522613	-0.7236180904522613	0.27638190954773867	0.06865011082580966	0.1498962842049862	0.20000423660920924
-0.7185929648241206	-0.7185929648241206	0.2814070351758794	0.06919258512189759	0.1499477701256079	0.20000215691874504
-0.7135678391959799	-0.7135678391959799	0.2864321608040201	0.06953138056501322	0.149974397129271	0.20000106527905617
-0.7085427135678393	-0.7085427135678393	0.2914572864321608	0.06973621639740862	0.14998779382896987	0.20000051014218362
-0.7035175879396984	-0.7035175879396984	0.2964824120603015	0.06985608390200793	0.1499943451528571	0.20000023675192233
-0.6984924623115578	-0.6984924623115578	0.3015075376884422	0.06992394921822437	0.1499974564096563	0.2000001064235089
-0.6934673366834171	-0.6934673366834171	0.3065326633165829	0.0699611035616255	0.14999889006782297	0.2000000463106574
-0.6884422110552764	-0.6884422110552764	0.31155778894472363	0.06998076045193809	0.14999953052883527	0.20000001949711332
-0.6834170854271358	-0.6834170854271358	0.3165829145728643	0.06999080360292718	0.14999980767983306	0.20000000793670886
-0.6783919597989949	-0.6783919597989949	0.32160804020100503	0.0699957554585657	0.14999992376015245	0.20000000312185737
-0.6733668341708543	-0.6733668341708543	0.32663316582914576	0.0699981099217057	0.14999997077775412	0.2000000011857566
-0.6683417085427136	-0.6683417085427136	0.3316582914572864	0.06999918866039852	0.1499999891795478	0.20000000043459001
-0.6633165829145728	-0.6633165829145728	0.33668341708542715	0.06999966455010757	0.14999999613282655	0.20000000015358194
-0.6582914572864322	-0.6582914572864322	0.3417085427135678	0.06999986653386944	0.14999999866720834	0.20000000005229174
-0.6532663316582914	-0.6532663316582914	0.34673366834170855	0.06999994894540788	0.14999999955747237	0.2000000000171393
-0.6482412060301508	-0.6482412060301508	0.35175879396984927	0.06999998124126158	0.14999999985858364	0.200000000005403
-0.6432160804020101	-0.6432160804020101	0.35678391959798994	0.06999999338633503	0.1499999999565498	0.20000000000163662
-0.6381909547738693	-0.6381909547738693	0.36180904522613067	0.06999999776492573	0.14999999998717836	0.20000000000047585
-0.6331658291457287	-0.6331658291457287	0.36683417085427134	0.06999999927678444	0.1499999999963704	0.20000000000013265
-0.6281407035175879	-0.6281407035175879	0.37185929648241206	0.0699999997762031	0.14999999999901548	0.2000000000000354
-0.6231155778894473	-0.6231155778894473	0.3768844221105528	0.0699999999338544	0.14999999999974445	0.20000000000000903
-0.6180904522613065	-0.6180904522613065	0.38190954773869346	0.06999999998135258	0.14999999999993663	0.20000000000000218
-0.6130653266331658	-0.6130653266331658	0.3869346733668342	0.06999999999499305	0.14999999999998498	0.2000000000000005
-0.6080402010050252	-0.6080402010050252	0.39195979899497485	0.06999999999872157	0.14999999999999658	0.2000000000000001
-0.6030150753768844	-0.6030150753768844	0.3969849246231156	0.06999999999969014	0.14999999999999925	0.2
-0.5979899497487438	-0.5979899497487438	0.4020100502512563	0.06999999999992886	0.14999999999999986	0.2
-0.592964824120603	-0.592964824120603	0.40703517587939697	0.06999999999998456	0.15	0.2
-0.5879396984924623	-0.5879396984924623	0.4120603015075377	0.06999999999999686	0.15	0.2
-0.5829145728643217	-0.5829145728643217	0.41708542713567837	0.06999999999999942	0.15	0.2
-0.5778894472361809	-0.5778894472361809	0.4221105527638191	0.06999999999999992	0.15	0.2
-0.5728643216080402	-0.5728643216080402	0.4271356783919598	0.07	0.15	0.2
-0.5678391959798995	-0.5678391959798995	0.4321608040201005	0.07	0.15	0.2
-0.5628140703517588	-0.5628140703517588	0.4371859296482412	0.07	0.15	0.2
-0.5577889447236181	-0.5577889447236181	0.44221105527638194	0.07	0.15	0.2
-0.5527638190954773	-0.5527638190954773	0.4472361809045226	0.07	0.15	0.2
-0.5477386934673367	-0.5477386934673367	0.45226130653266333	0.07	0.15	0.2
-0.542713567839196	-0.542713567839196	0.457286432160804	0.07	0.15	0.2
-0.5376884422110553	-0.5376884422110553	0.4623115577889447	0.07	0.15	0.2
-0.5326633165829145	-0.5326633165829145	0.46733668341708545	0.07	0.15	0.2
-0.5276381909547738	-0.5276381909547738	0.4723618090452261	0.07	0.15	0.2
-0.5226130653266332	-0.5226130653266332	0.47738693467336685	0.07	0.15	0.2
-0.5175879396984925	-0.5175879396984925	0.4824120603015075	0.07	0.15	0.2
-0.5125628140703518	-0.5125628140703518	0.48743718592964824	0.07	0.15	0.2
-0.507537688442211	-0.507537688442211	0.49246231155778897	0.07	0.15	0.2
-0.5025125628140703	-0.5025125628140703	0.49748743718592964	0.07	0.15	0.2
-0.4974874371859297	-0.4974874371859297	0.5025125628140703	0.07	0.15	0.2
-0.49246231155778897	-0.49246231155778897	0.507537688442211	0.07	0.15	0.2
-0.48743718592964824	-0.48743718592964824	0.5125628140703518	0.07	0.15	0.2
-0.4824120603015075	-0.4824120603015075	0.5175879396984925	0.07	0.15	0.2
-0.4773869346733668	-0.4773869346733668	0.5226130653266332	0.07	0.15	0.2
-0.4723618090452262	-0.4723618090452262	0.5276381909547738	0.07	0.15	0.2
-0.46733668341708545	-0.46733668341708545	0.5326633165829145	0.07	0.15	0.2
-0.4623115577889447	-0.4623115577889447	0.5376884422110553	0.07	0.15	0.2
-0.457286432160804	-0.457286432160804	0.542713567839196	0.07	0.15	0.2
-0.4522613065326633	-0.4522613065326633	0.5477386934673367	0.07	0.15	0.2
-0.44723618090452266	-0.44723618090452266	0.5527638190954773	0.07	0.15	0.2
-0.44221105527638194	-0.44221105527638194	0.5577889447236181	0.07	0.15	0.2
-0.4371859296482412	-0.4371859296482412	0.5628140703517588	0.07	0.15	0.2
-0.4321608040201005	-0.4321608040201005	0.5678391959798995	0.07	0.15	0.2
-0.42713567839195976	-0.42713567839195976	0.5728643216080402	0.07	0.15	0.2
-0.42211055276381915	-0.42211055276381915	0.5778894472361809	0.07	0.15	0.2
-0.4170854271356784	-0.4170854271356784	0.5829145728643216	0.07	0.15	0.2
-0.4120603015075377	-0.4120603015075377	0.5879396984924623	0.07	0.15	0.2
-0.40703517587939697	-0.40703517587939697	0.592964824120603	0.07	0.15	0.2
-0.40201005025125625	-0.40201005025125625	0.5979899497487438	0.07	0.15	0.2
-0.39698492462311563	-0.39698492462311563	0.6030150753768844	0.07	0.15	0.2
-0.3919597989949749	-0.3919597989949749	0.6080402010050251	0.07	0.15	0.2
-0.3869346733668342	-0.3869346733668342	0.6130653266331658	0.07	0.15	0.2
-0.38190954773869346	-0.38190954773869346	0.6180904522613065	0.07	0.15	0.2
-0.37688442211055273	-0.37688442211055273	0.6231155778894473	0.07	0.15	0.2
-0.371859296482412	-0.371859296482412	0.628140703517588	0.07	0.15	0.2
-0.3668341708542714	-0.3668341708542714	0.6331658291457286	0.07	0.15	0.2
-0.36180904522613067	-0.36180904522613067	0.6381909547738693	0.07	0.15	0.2
-0.35678391959798994	-0.35678391959798994	0.6432160804020101	0.07	0.15	0.2
-0.3517587939698492	-0.3517587939698492	0.6482412060301508	0.07	0.15	0.2
-0.3467336683417085	-0.3467336683417085	0.6532663316582915	0.07	0.15	0.2
-0.3417085427135679	-0.3417085427135679	0.6582914572864321	0.07	0.15	0.2
-0.33668341708542715	-0.33668341708542715	0.6633165829145728	0.07	0.15	0.2
-0.3316582914572864	-0.3316582914572864	0.6683417085427136	0.07	0.15	0.2
-0.3266331658291457	-0.3266331658291457	0.6733668341708543	0.07	0.15	0.2
-0.321608040201005	-0.321608040201005	0.678391959798995	0.07	0.15	0.2
-0.31658291457286436	-0.31658291457286436	0.6834170854271356	0.07	0.15	0.2
-0.31155778894472363	-0.31155778894472363	0.6884422110552764	0.07	0.15	0.2
-0.3065326633165829	-0.3065326633165829	0.6934673366834171	0.07	0.15	0.2
-0.3015075376884422	-0.3015075376884422	0.6984924623115578	0.07	0.15	0.2
-0.29648241206030146	-0.29648241206030146	0.7035175879396985	0.07	0.15	0.2
-0.29145728643216084	-0.29145728643216084	0.7085427135678392	0.07	0.15	0.2
-0.2864321608040201	-0.2864321608040201	0.7135678391959799	0.07	0.15	0.2
-0.2814070351758794	-0.2814070351758794	0.7185929648241206	0.07	0.15	0.2
-0.27638190954773867	-0.27638190954773867	0.7236180904522613	0.07	0.15	0.2
-0.27135678391959794	-0.27135678391959794	0.7286432160804021	0.07	0.15	0.2
-0.26633165829145733	-0.26633165829145733	0.7336683417085427	0.07	0.15	0.2
-0.2613065326633166	-0.2613065326633166	0.7386934673366834	0.07	0.15	0.2
-0.2562814070351759	-0.2562814070351759	0.7437185929648241	0.07	0.15	0.2
-0.25125628140703515	-0.25125628140703515	0.7487437185929648	0.07	0.15	0.2
-0.24623115577889443	-0.24623115577889443	0.7537688442211056	0.07	0.15	0.2
-0.24120603015075381	-0.24120603015075381	0.7587939698492462	0.07	0.15	0.2
-0.2361809045226131	-0.2361809045226131	0.7638190954773869	0.07	0.15	0.2
-0.23115577889447236	-0.23115577889447236	0.7688442211055276	0.07	0.15	0.2
-0.22613065326633164	-0.22613065326633164	0.7738693467336684	0.07	0.15	0.2
-0.2211055276381909	-0.2211055276381909	0.7788944723618091	0.07	0.15	0.2
-0.2160804020100503	-0.2160804020100503	0.7839195979899497	0.07	0.15	0.2
-0.21105527638190957	-0.21105527638190957	0.7889447236180904	0.07	0.15	0.2
-0.20603015075376885	-0.20603015075376885	0.7939698492462312	0.07	0.15	0.2
-0.20100502512562812	-0.20100502512562812	0.7989949748743719	0.07	0.15	0.2
-0.1959798994974874	-0.1959798994974874	0.8040201005025126	0.07	0.15	0.2
-0.19095477386934678	-0.19095477386934678	0.8090452261306532	0.07	0.15	0.2
-0.18592964824120606	-0.18592964824120606	0.8140703517587939	0.07	0.15	0.2
-0.18090452261306533	-0.18090452261306533	0.8190954773869347	0.07	0.15	0.2
-0.1758793969849246	-0.1758793969849246	0.8241206030150754	0.07	0.15	0.2
-0.17085427135678388	-0.17085427135678388	0.8291457286432161	0.07	0.15	0.2
-0.16582914572864327	-0.16582914572864327	0.8341708542713567	0.07	0.15	0.2
-0.16080402010050254	-0.16080402010050254	0.8391959798994975	0.07	0.15	0.2
-0.15577889447236182	-0.15577889447236182	0.8442211055276382	0.07	0.15	0.2
-0.1507537688442211	-0.1507537688442211	0.8492462311557789	0.07	0.15	0.2
-0.14572864321608037	-0.14572864321608037	0.8542713567839196	0.07	0.15	0.2
-0.14070351758793975	-0.14070351758793975	0.8592964824120602	0.07	0.15	0.2
-0.13567839195979903	-0.13567839195979903	0.864321608040201	0.07	0.15	0.2
-0.1306532663316583	-0.1306532663316583	0.8693467336683417	0.07	0.15	0.2
-0.12562814070351758	-0.12562814070351758	0.8743718592964824	0.07	0.15	0.2
-0.12060301507537685	-0.12060301507537685	0.8793969849246231	0.07	0.15	0.2
-0.11557788944723613	-0.11557788944723613	0.8844221105527639	0.07	0.15	0.2
-0.11055276381909551	-0.11055276381909551	0.8894472361809045	0.07	0.15	0.2
-0.10552763819095479	-0.10552763819095479	0.8944723618090452	0.07	0.15	0.2
-0.10050251256281406	-0.10050251256281406	0.8994974874371859	0.07	0.15	0.2
-0.09547738693467334	-0.09547738693467334	0.9045226130653267	0.07	0.15	0.2
-0.09045226130653261	-0.09045226130653261	0.9095477386934674	0.07	0.15000000000000016	0.2
-0.085427135678392	-0.085427135678392	0.914572864321608	0.07	0.15000000000000127	0.2
-0.08040201005025127	-0.08040201005025127	0.9195979899497487	0.07	0.15000000000000765	0.2
-0.07537688442211055	-0.07537688442211055	0.9246231155778895	0.07	0.15000000000004413	0.2
-0.07035175879396982	-0.07035175879396982	0.9296482412060302	0.07	0.15000000000025102	0.2
-0.0653266331658291	-0.0653266331658291	0.9346733668341709	0.07	0.15000000000142402	0.2
-0.06030150753768848	-0.06030150753768848	0.9396984924623115	0.0700000000000001	0.15000000000807337	0.2
-0.055276381909547756	-0.055276381909547756	0.9447236180904522	0.07000000000000157	0.15000000004576203	0.2
-0.05025125628140703	-0.05025125628140703	0.949748743718593	0.07000000000002111	0.15000000025936275	0.2
-0.045226130653266305	-0.045226130653266305	0.9547738693467337	0.07000000000028071	0.15000000146987932	0.2
-0.04020100502512558	-0.04020100502512558	0.9597989949748744	0.07000000000372987	0.15000000832986782	0.2
-0.035175879396984966	-0.035175879396984966	0.964824120603015	0.07000000004955487	0.15000004720450924	0.2
-0.03015075376884424	-0.03015075376884424	0.9698492462311558	0.07000000065837521	0.15000026749872655	0.2
-0.025125628140703515	-0.025125628140703515	0.9748743718592965	0.0700000087470125	0.15000151584180565	0.2
-0.02010050251256279	-0.02010050251256279	0.9798994974874372	0.0700001162104799	0.1500085895991093	0.2
-0.015075376884422065	-0.015075376884422065	0.9849246231155779	0.07000154392471135	0.15004866654340093	0.2
-0.01005025125628145	-0.01005025125628145	0.9899497487437185	0.07002050914637925	0.15027551716969897	0.2
-0.005025125628140725	-0.005025125628140725	0.9949748743718593	0.07027194764671148	0.15155297541375742	0.2
0.0	0.0	1.0	0.07352379887798993	0.15854857385166482	0.2


==> input/LWR_CentralRelaxationLimit_freeFlow_3.dat <==
-1.0	-1.0	0.0	7.313190845849893e-91	2.816872572528925e-90	0.24100139276035962
-0.9949748743718593	-0.9949748743718593	0.005025125628140704	2.1485368302262652e-88	8.272607108334747e-88	0.24100139276036048
-0.9899497487437185	-0.9899497487437185	0.010050251256281407	3.1459373635918227e-86	1.2109056806688498e-85	0.2410013927603607
-0.9849246231155779	-0.9849246231155779	0.01507537688442211	3.0609982463884474e-84	1.177892471216879e-83	0.24100139276036064
-0.9798994974874372	-0.9798994974874372	0.020100502512562814	2.2265372395058343e-82	8.565976052676141e-82	0.24100139276036037
-0.9748743718592965	-0.9748743718592965	0.02512562814070352	1.2914423715545942e-80	4.9676227740817105e-80	0.24100139276035984
-0.9698492462311558	-0.9698492462311558	0.03015075376884422	6.221894168142463e-79	2.393016017033105e-78	0.24100139276035876
-0.964824120603015	-0.964824120603015	0.035175879396984924	2.5609596239313283e-77	9.849138079437884e-77	0.2410013927603565
-0.9597989949748744	-0.9597989949748744	0.04020100502512563	9.193179390046488e-76	3.5355520374902667e-75	0.24100139276035204
-0.9547738693467337	-0.9547738693467337	0.04522613065326633	2.923792572640174e-74	1.1244961366503071e-73	0.2410013927603432
-0.949748743718593	-0.949748743718593	0.05025125628140704	8.341337966797838e-73	3.2084211471864636e-72	0.24100139276032617
-0.9447236180904522	-0.9447236180904522	0.05527638190954774	2.156222038079071e-71	8.295033670852747e-71	0.24100139276029356
-0.9396984924623115	-0.9396984924623115	0.06030150753768844	5.0923636780480084e-70	1.959468765097302e-69	0.24100139276023197
-0.9346733668341709	-0.9346733668341709	0.06532663316582915	1.1064591552597502e-68	4.258673076051067e-68	0.24100139276011678
-0.9296482412060302	-0.9296482412060302	0.07035175879396985	2.2249191151638477e-67	8.566419697940802e-67	0.2410013927599037
-0.9246231155778895	-0.9246231155778895	0.07537688442211055	4.1617191803742e-66	1.6029901149415597e-65	0.2410013927595137
-0.9195979899497487	-0.9195979899497487	0.08040201005025126	7.273457049588449e-65	2.8028457130837072e-64	0.24100139275880672
-0.914572864321608	-0.914572864321608	0.08542713567839195	1.1923772162378862e-63	4.59727073752592e-63	0.24100139275753768
-0.9095477386934674	-0.9095477386934674	0.09045226130653267	1.839889812928521e-62	7.097980014330229e-62	0.2410013927552809
-0.9045226130653267	-0.9045226130653267	0.09547738693467336	2.680483265507712e-61	1.0347648483452683e-60	0.24100139275130497
-0.8994974874371859	-0.8994974874371859	0.10050251256281408	3.697238803879374e-60	1.4283064068746815e-59	0.24100139274436394
-0.8944723618090452	-0.8944723618090452	0.10552763819095477	4.840245314652511e-59	1.8713582889330194e-58	0.24100139273235519
-0.8894472361809045	-0.8894472361809045	0.11055276381909548	6.027869780847514e-58	2.3325458925206564e-57	0.24100139271176224
-0.8844221105527639	-0.8844221105527639	0.11557788944723618	7.155836606702485e-57	2.771630401346448e-56	0.2410013926767572
-0.8793969849246231	-0.8793969849246231	0.12060301507537688	8.112859993861394e-56	3.1455023189223024e-55	0.24100139261776757
-0.8743718592964824	-0.8743718592964824	0.12562814070351758	8.799426659515724e-55	3.415426058645559e-54	0.24100139251921018
-0.8693467336683417	-0.8693467336683417	0.1306532663316583	9.145178494752776e-54	3.553786765955215e-53	0.24100139235594112
-0.864321608040201	-0.864321608040201	0.135678391959799	9.120643414281125e-53	3.548692538485738e-52	0.24100139208774743
-0.8592964824120604	-0.8592964824120604	0.1407035175879397	8.740685985869014e-52	3.405399643620859e-51	0.2410013916508811
-0.8542713567839196	-0.8542713567839196	0.1457286432160804	8.059381547782454e-51	3.144422206835417e-50	0.24100139094517037
-0.8492462311557789	-0.8492462311557789	0.1507537688442211	7.158233634865498e-50	2.797045065903408e-49	0.24100138981458505
-0.8442211055276382	-0.8442211055276382	0.15577889447236182	6.131064197865794e-49	2.3995114934222667e-48	0.24100138801821258
-0.8391959798994975	-0.8391959798994975	0.16080402010050251	5.069193962324897e-48	1.9872808891616303e-47	0.24100138518732886
-0.8341708542713568	-0.8341708542713568	0.1658291457286432	4.049807365810177e-47	1.5904836918931669e-46	0.24100138076251984
-0.8291457286432161	-0.8291457286432161	0.1708542713567839	3.1290769370979574e-46	1.2311980474197999e-45	0.24100137390248108
-0.8241206030150754	-0.8241206030150754	0.17587939698492464	2.3402130324894502e-45	9.226297334182718e-45	0.2410013633530425
-0.8190954773869347	-0.8190954773869347	0.18090452261306533	1.6955144143074284e-44	6.698518616234909e-44	0.2410013472609424
-0.8140703517587939	-0.8140703517587939	0.18592964824120603	1.1909258795607264e-43	4.71534484377893e-43	0.24100132291170714
-0.8090452261306533	-0.8090452261306533	0.19095477386934673	8.115540537662353e-43	3.220662844818942e-42	0.2410012863644632
-0.8040201005025126	-0.8040201005025126	0.19597989949748743	5.3690254112982614e-42	2.1358536674460869e-41	0.24100123194840536
-0.7989949748743719	-0.7989949748743719	0.20100502512562815	3.4506374174045834e-41	1.376177000937751e-40	0.24100115157578844
-0.7939698492462312	-0.7939698492462312	0.20603015075376885	2.1557356708139066e-40	8.62028783321464e-40	0.24100103381457477
-0.7889447236180904	-0.7889447236180904	0.21105527638190955	1.309897635335777e-39	5.252535526952675e-39	0.24100086265024945
-0.7839195979899498	-0.7839195979899498	0.21608040201005024	7.745796144240079e-39	3.1150067678901136e-38	0.2410006158509428
-0.778894472361809	-0.778894472361809	0.22110552763819097	4.459759881542041e-38	1.7989683493277297e-37	0.24100026283326118
-0.7738693467336684	-0.7738693467336684	0.22613065326633167	2.50145610438918e-37	1.0122409025074892e-36	0.24099976190878025
-0.7688442211055276	-0.7688442211055276	0.23115577889447236	1.3674759949423108e-36	5.552027519458462e-36	0.24099905677404285
-0.7638190954773869	-0.7638190954773869	0.23618090452261306	7.289405997279769e-36	2.969813133503439e-35	0.24099807209160956
-0.7587939698492463	-0.7587939698492463	0.24120603015075376	3.790545492432248e-35	1.5499236763024977e-34	0.24099670799819342
-0.7537688442211055	-0.7537688442211055	0.24623115577889448	1.9236757197299218e-34	7.895526286755317e-34	0.24099483337065056
-0.7487437185929648	-0.7487437185929648	0.25125628140703515	9.531437522509265e-34	3.92753317641452e-33	0.24099227768453843
-0.7437185929648241	-0.7437185929648241	0.2562814070351759	4.612644581230211e-33	1.908525884759947e-32	0.24098882131641522
-0.7386934673366834	-0.7386934673366834	0.2613065326633166	2.18106462321709e-32	9.063177335852381e-32	0.24098418417354028
-0.7336683417085428	-0.7336683417085428	0.2663316582914573	1.0080210118014506e-31	4.207515823395916e-31	0.24097801258655657
-0.728643216080402	-0.728643216080402	0.271356783919598	4.555150237682976e-31	1.9102345685694127e-30	0.24096986447499574
-0.7236180904522613	-0.7236180904522613	0.27638190954773867	2.0133152892371075e-30	8.484194831844102e-30	0.2409591928939727
-0.7185929648241206	-0.7185929648241206	0.2814070351758794	8.706335255435981e-30	3.6875654133574805e-29	0.24094532819358433
-0.7135678391959799	-0.7135678391959799	0.2864321608040201	3.6847410088167445e-29	1.5689580205551358e-28	0.2409274591685048
-0.7085427135678393	-0.7085427135678393	0.2914572864321608	1.5267053082452418e-28	6.536694096063525e-28	0.24090461373955382
-0.7035175879396984	-0.7035175879396984	0.2964824120603015	6.194471558075165e-28	2.667526245055001e-27	0.24087563988394214
-0.6984924623115578	-0.6984924623115578	0.3015075376884422	2.4619199681850033e-27	1.066565049966275e-26	0.24083918770547436
-0.6934673366834171	-0.6934673366834171	0.3065326633165829	9.58693856795433e-27	4.179407307678169e-26	0.24079369369607423
-0.6884422110552764	-0.6884422110552764	0.31155778894472363	3.6587618432862226e-26	1.6054905710690545e-25	0.24073736836892431
-0.6834170854271358	-0.6834170854271358	0.3165829145728643	1.368814704288453e-25	6.0475598321604e-25	0.24066818852327823
-0.6783919597989949	-0.6783919597989949	0.32160804020100503	5.0212995680047e-25	2.2343048008137304e-24	0.24058389541390646
-0.6733668341708543	-0.6733668341708543	0.32663316582914576	1.806549358723131e-24	8.098451877932829e-24	0.24048200002889053
-0.6683417085427136	-0.6683417085427136	0.3316582914572864	6.375934667165094e-24	2.8804720924710617e-23	0.24035979651752493
-0.6633165829145728	-0.6633165829145728	0.33668341708542715	2.207970542898521e-23	1.005609949556935e-22	0.24021438455180705
-0.6582914572864322	-0.6582914572864322	0.3417085427135678	7.503955626571898e-23	3.4466676425208215e-22	0.24004270105556214
-0.6532663316582914	-0.6532663316582914	0.34673366834170855	2.5033652930497893e-22	1.160033954015478e-21	0.23984156130955014
-0.6482412060301508	-0.6482412060301508	0.35175879396984927	8.199398265267045e-22	3.834766008559616e-21	0.23960770896343583
-0.6432160804020101	-0.6432160804020101	0.35678391959798994	2.6372288509547297e-21	1.2453672368241699e-20	0.23933787398887052
-0.6381909547738693	-0.6381909547738693	0.36180904522613067	8.33112494903076e-21	3.974094536068182e-20	0.2390288371300765
-0.6331658291457287	-0.6331658291457287	0.36683417085427134	2.5854081241791614e-20	1.2463825700343581e-19	0.23867749898867832
-0.6281407035175879	-0.6281407035175879	0.37185929648241206	7.883184169843909e-20	3.842605307895732e-19	0.2382809515546212
-0.6231155778894473	-0.6231155778894473	0.3768844221105528	2.3620916537473175e-19	1.16479370981495e-18	0.23783654979411126
-0.6180904522613065	-0.6180904522613065	0.38190954773869346	6.956451552066278e-19	3.472222971515617e-18	0.23734198084696606
-0.6130653266331658	-0.6130653266331658	0.3869346733668342	2.0139389354340494e-18	1.018092358035198e-17	0.2367953284746921
-0.6080402010050252	-0.6080402010050252	0.39195979899497485	5.732474468697291e-18	2.9367883378720614e-17	0.23619513062827133
-0.6030150753768844	-0.6030150753768844	0.3969849246231156	1.604513397429055e-17	8.335821283065626e-17	0.23554042834957886
-0.5979899497487438	-0.5979899497487438	0.4020100502512563	4.4168884924582607e-17	2.3286191050261247e-16	0.2348308046511284
-0.592964824120603	-0.592964824120603	0.40703517587939697	1.195986693282621e-16	6.403342241858278e-16	0.23406641249788557
-0.5879396984924623	-0.5879396984924623	0.4120603015075377	3.18593268950835e-16	1.7336327606410659e-15	0.23324799150285822
-0.5829145728643217	-0.5829145728643217	0.41708542713567837	8.350439364399774e-16	4.622041405884871e-15	0.23237687340817612
-0.5778894472361809	-0.5778894472361809	0.4221105527638191	2.1538001329854658e-15	1.2137286047012925e-14	0.23145497682445726
-0.5728643216080402	-0.5728643216080402	0.4271356783919598	5.46744551522781e-15	3.1398275375305055e-14	0.2304847920208646
-0.5678391959798995	-0.5678391959798995	0.4321608040201005	1.3661709200453428e-14	8.003369217778474e-14	0.2294693567833732
-0.5628140703517588	-0.5628140703517588	0.4371859296482412	3.360660010078893e-14	2.0105293053837462e-13	0.22841222448594167
-0.5577889447236181	-0.5577889447236181	0.44221105527638194	8.139534473576796e-14	4.978604532092487e-13	0.22731742555361728
-0.5527638190954773	-0.5527638190954773	0.4472361809045226	1.9412683666305106e-13	1.2155015427956683e-12	0.22618942345011941
-0.5477386934673367	-0.5477386934673367	0.45226130653266333	4.55971142659633e-13	2.9264910210612416e-12	0.22503306621208025
-0.542713567839196	-0.542713567839196	0.457286432160804	1.0548942051006394e-12	6.9498956818393955e-12	0.22385353439773514
-0.5376884422110553	-0.5376884422110553	0.4623115577889447	2.404105669718624e-12	1.6283479994435627e-11	0.22265628614041913
-0.5326633165829145	-0.5326633165829145	0.46733668341708545	5.3978900970213216e-12	3.764919167986473e-11	0.22144699981731694
-0.5276381909547738	-0.5276381909547738	0.4723618090452261	1.1941877180147479e-11	8.59228782419137e-11	0.22023151468062155
-0.5226130653266332	-0.5226130653266332	0.47738693467336685	2.6034609044434715e-11	1.9360472011867857e-10	0.21901576966835334
-0.5175879396984925	-0.5175879396984925	0.4824120603015075	5.593851228114482e-11	4.308148711145603e-10	0.2178057405294841
-0.5125628140703518	-0.5125628140703518	0.48743718592964824	1.1846864327784152e-10	9.470034379897333e-10	0.21660737537329064
-0.507537688442211	-0.507537688442211	0.49246231155778897	2.4733164971275e-10	2.056943374942594e-9	0.21542652879287202
-0.5025125628140703	-0.5025125628140703	0.49748743718592964	5.090856351987282e-10	4.416035178662093e-9	0.21426889482010922
-0.4974874371859297	-0.4974874371859297	0.5025125628140703	1.0332086413374714e-9	9.373844395062033e-9	0.21313993914180557
-0.49246231155778897	-0.49246231155778897	0.507537688442211	2.067867065175432e-9	1.9679774244456593e-8	0.2120448312366649
-0.48743718592964824	-0.48743718592964824	0.5125628140703518	4.0817488297618144e-9	4.087790392506349e-8	0.21098837736646484
-0.4824120603015075	-0.4824120603015075	0.5175879396984925	7.947144860210558e-9	8.403870631103429e-8	0.2099749556522953
-0.4773869346733668	-0.4773869346733668	0.5226130653266332	1.5264053237843838e-8	1.710628592900442e-7	0.2090084547619491
-0.4723618090452262	-0.4723618090452262	0.5276381909547738	2.8925170659146286e-8	3.448962388827035e-7	0.2080922179961618
-0.46733668341708545	-0.46733668341708545	0.5326633165829145	5.408584371849686e-8	6.89057521099595e-7	0.20722899475475884
-0.4623115577889447	-0.4623115577889447	0.5376884422110553	9.980407130257461e-8	1.364713494181684e-6	0.20642090145381053
-0.457286432160804	-0.457286432160804	0.542713567839196	1.817717702553243e-7	2.6806317597741876e-6	0.2056693939200105
-0.4522613065326633	-0.4522613065326633	0.5477386934673367	3.2679551592324455e-7	5.224415972850969e-6	0.20497525308506068
-0.44723618090452266	-0.44723618090452266	0.5527638190954773	5.800383503991214e-7	1.0107430134881521e-5	0.2043385854298414
-0.44221105527638194	-0.44221105527638194	0.5577889447236181	1.0165517722938892e-6	1.941967674060412e-5	0.20375883909104836
-0.4371859296482412	-0.4371859296482412	0.5628140703517588	1.7593713551691612e-6	3.707055805007685e-5	0.20323483586615243
-0.4321608040201005	-0.4321608040201005	0.5678391959798995	3.0075006724373937e-6	7.033481488462216e-5	0.20276481857921078
-0.42713567839195976	-0.42713567839195976	0.5728643216080402	5.078565643909773e-6	0.00013267682767756952	0.20234651245954707
-0.42211055276381915	-0.42211055276381915	0.5778894472361809	8.472903766969843e-6	0.0002488628701549393	0.20197719840734019
-0.4170854271356784	-0.4170854271356784	0.5829145728643216	1.3968494777350593e-5	0.000464077962601515	0.20165379534692227
-0.4120603015075377	-0.4120603015075377	0.5879396984924623	2.2759581817413777e-5	0.0008597696889315442	0.20137294836563926
-0.40703517587939697	-0.40703517587939697	0.592964824120603	3.665619771834556e-5	0.0015799208797886463	0.20113111905357497
-0.40201005025125625	-0.40201005025125625	0.5979899497487438	5.836715267030553e-5	0.002870907722092919	0.20092467442495318
-0.39698492462311563	-0.39698492462311563	0.6030150753768844	9.189523774228369e-5	0.005131803122933995	0.2007499710170151
-0.3919597989949749	-0.3919597989949749	0.6080402010050251	0.00014307996103825001	0.008952409827019652	0.20060343120173646
-0.3869346733668342	-0.3869346733668342	0.6130653266331658	0.00022032882417331455	0.01508066181279358	0.20048160936254297
-0.38190954773869346	-0.38190954773869346	0.6180904522613065	0.0003355803377914334	0.02423710038519568	0.20038124631922002
-0.37688442211055273	-0.37688442211055273	0.6231155778894473	0.0005055355888070791	0.03675592091378882	0.20029931115953634
-0.371859296482412	-0.371859296482412	0.628140703517588	0.0007531711635381309	0.052215027084816276	0.20023303038765924
-0.3668341708542714	-0.3668341708542714	0.6331658291457286	0.0011094898750581197	0.06936127900443198	0.2001799049688313
-0.36180904522613067	-0.36180904522613067	0.6381909547738693	0.0016153559200715593	0.08648674547227493	0.2001377163937329
-0.35678391959798994	-0.35678391959798994	0.6432160804020101	0.0023230736815092537	0.10203726846536391	0.20010452327913114
-0.3517587939698492	-0.3517587939698492	0.6482412060301508	0.0032970908291727555	0.1150560256932439	0.20007865025639665
-0.3467336683417085	-0.3467336683417085	0.6532663316582915	0.004612865203086919	0.1252641356437266	0.20005867098459693
-0.3417085427135679	-0.3417085427135679	0.6582914572864321	0.0063526530983977255	0.1328747345802164	0.20004338708046712
-0.33668341708542715	-0.33668341708542715	0.6633165829145728	0.008597015623077067	0.138340100547324	0.20003180461151476
-0.3316582914572864	-0.3316582914572864	0.6683417085427136	0.011411568681810414	0.14215966969941646	0.20002310958191327
-0.3266331658291457	-0.3266331658291457	0.6733668341708543	0.014830181304122853	0.14477750665471636	0.20001664358416674
-0.321608040201005	-0.321608040201005	0.678391959798995	0.018838201109129395	0.14654673907847454	0.20001188051985347
-0.31658291457286436	-0.31658291457286436	0.6834170854271356	0.023361267523403523	0.14773025977625462	0.20000840503195877
-0.31155778894472363	-0.31155778894472363	0.6884422110552764	0.02826525796230153	0.14851585479371054	0.2000058930552854
-0.3065326633165829	-0.3065326633165829	0.6934673366834171	0.033369937353302834	0.1490341099656406	0.20000409469018987
-0.3015075376884422	-0.3015075376884422	0.6984924623115578	0.038473844221873665	0.14937422611607598	0.20000281944312726
-0.29648241206030146	-0.29648241206030146	0.7035175879396985	0.04338348104820211	0.1495963928427111	0.2000019237556387
-0.29145728643216084	-0.29145728643216084	0.7085427135678392	0.04793854385335968	0.149740870945352	0.20000130065874488
-0.2864321608040201	-0.2864321608040201	0.7135678391959799	0.05202726130449751	0.14983441477062404	0.20000087133746627
-0.2814070351758794	-0.2814070351758794	0.7185929648241206	0.055590198149046276	0.14989470983088207	0.20000057836455426
-0.27638190954773867	-0.27638190954773867	0.7236180904522613	0.05861468003506039	0.1499333936709342	0.2000003803574203
-0.27135678391959794	-0.27135678391959794	0.7286432160804021	0.06112385117517502	0.1499580918016271	0.20000024782192025
-0.26633165829145733	-0.26633165829145733	0.7336683417085427	0.06316427441749685	0.14997378015916113	0.20000015996602302
-0.2613065326633166	-0.2613065326633166	0.7386934673366834	0.06479477873497622	0.1499836920149841	0.20000010229125811
-0.2562814070351759	-0.2562814070351759	0.7437185929648241	0.06607785720462017	0.14998991901644346	0.2000000647969385
-0.25125628140703515	-0.25125628140703515	0.7487437185929648	0.06707384720902933	0.14999380796173614	0.20000004065912258
-0.24623115577889443	-0.24623115577889443	0.7537688442211056	0.06783752013583104	0.14999622174253086	0.2000000252715168
-0.24120603015075381	-0.24120603015075381	0.7587939698492462	0.0684164833181864	0.14999771029551853	0.20000001555809888
-0.2361809045226131	-0.2361809045226131	0.7638190954773869	0.06885080244340776	0.14999862214355758	0.20000000948671043
-0.23115577889447236	-0.23115577889447236	0.7688442211055276	0.06917336148067955	0.14999917685596953	0.20000000572915408
-0.22613065326633164	-0.22613065326633164	0.7738693467336684	0.06941061002241058	0.1499995118990464	0.20000000342659507
-0.2211055276381909	-0.2211055276381909	0.7788944723618091	0.06958346611884647	0.14999971277386534	0.2000000020296167
-0.2160804020100503	-0.2160804020100503	0.7839195979899497	0.06970823331756258	0.14999983229694194	0.2000000011904895
-0.21105527638190957	-0.21105527638190957	0.7889447236180904	0.06979745389013059	0.14999990286257714	0.20000000069147833
-0.20603015075376885	-0.20603015075376885	0.7939698492462312	0.06986066136110486	0.14999994419283352	0.20000000039769852
-0.20100502512562812	-0.20100502512562812	0.7989949748743719	0.06990502053559253	0.149999968203186	0.20000000022648148
-0.1959798994974874	-0.1959798994974874	0.8040201005025126	0.06993585747488493	0.14999998203600515	0.20000000012770122
-0.19095477386934678	-0.19095477386934678	0.8090452261306532	0.06995708920770041	0.1499999899379569	0.20000000007128885
-0.18592964824120606	-0.18592964824120606	0.8140703517587939	0.06997156609140115	0.14999999441305722	0.20000000003939963
-0.18090452261306533	-0.18090452261306533	0.8190954773869347	0.06998134042198634	0.14999999692524613	0.2000000000215569
-0.1758793969849246	-0.1758793969849246	0.8241206030150754	0.0699878742446637	0.14999999832297278	0.20000000001167573
-0.17085427135678388	-0.17085427135678388	0.8291457286432161	0.0699921980134444	0.1499999990936185	0.20000000000625986
-0.16582914572864327	-0.16582914572864327	0.8341708542713567	0.06999503018662495	0.14999999951463033	0.20000000000332208
-0.16080402010050254	-0.16080402010050254	0.8391959798994975	0.06999686625242935	0.14999999974250067	0.20000000000174498
-0.15577889447236182	-0.15577889447236182	0.8442211055276382	0.06999804417921462	0.1499999998646762	0.20000000000090715
-0.1507537688442211	-0.1507537688442211	0.8492462311557789	0.06999879193925396	0.14999999992955973	0.20000000000046672
-0.14572864321608037	-0.14572864321608037	0.8542713567839196	0.06999926158905356	0.14999999996368615	0.20000000000023763
-0.14070351758793975	-0.14070351758793975	0.8592964824120602	0.06999955340545001	0.1499999999814611	0.20000000000011967
-0.13567839195979903	-0.13567839195979903	0.864321608040201	0.06999973276570723	0.1499999999906284	0.20000000000005963
-0.1306532663316583	-0.1306532663316583	0.8693467336683417	0.06999984180487226	0.1499999999953095	0.20000000000002938
-0.12562814070351758	-0.12562814070351758	0.8743718592964824	0.06999990736483863	0.14999999999767585	0.2000000000000143
-0.12060301507537685	-0.12060301507537685	0.8793969849246231	0.06999994634612575	0.14999999999886002	0.2000000000000069
-0.11557788944723613	-0.11557788944723613	0.8844221105527639	0.06999996926521179	0.14999999999944655	0.20000000000000326
-0.11055276381909551	-0.11055276381909551	0.8894472361809045	0.06999998258893039	0.1499999999997341	0.2000000000000015
-0.10552763819095479	-0.10552763819095479	0.8944723618090452	0.0699999902467449	0.1499999999998736	0.20000000000000068
-0.10050251256281406	-0.10050251256281406	0.8994974874371859	0.06999999459785809	0.14999999999994057	0.20000000000000026
-0.09547738693467334	-0.09547738693467334	0.9045226130653267	0.06999999704172524	0.14999999999997238	0.20000000000000012
-0.09045226130653261	-0.09045226130653261	0.9095477386934674	0.06999999839848366	0.14999999999998753	0.20000000000000007
-0.085427135678392	-0.085427135678392	0.914572864321608	0.06999999914294411	0.1499999999999956	0.2
-0.08040201005025127	-0.08040201005025127	0.9195979899497487	0.06999999954664683	0.15000000000000524	0.2
-0.07537688442211055	-0.07537688442211055	0.9246231155778895	0.06999999976298332	0.15000000000004324	0.2
-0.07035175879396982	-0.07035175879396982	0.9296482412060302	0.0699999998775381	0.15000000000025104	0.2
-0.0653266331658291	-0.0653266331658291	0.9346733668341709	0.06999999993747294	0.15000000000142547	0.2
-0.06030150753768848	-0.06030150753768848	0.9396984924623115	0.06999999996845402	0.15000000000807906	0.2
-0.055276381909547756	-0.055276381909547756	0.9447236180904522	0.06999999998427632	0.15000000004578246	0.2
-0.05025125628140703	-0.05025125628140703	0.949748743718593	0.06999999999227667	0.15000000025943516	0.2
-0.045226130653266305	-0.045226130653266305	0.9547738693467337	0.06999999999651295	0.15000000147013404	0.2
-0.04020100502512558	-0.04020100502512558	0.9597989949748744	0.07000000000191926	0.15000000833076083	0.2
-0.035175879396984966	-0.035175879396984966	0.964824120603015	0.07000000004869619	0.15000004720763882	0.2
-0.03015075376884424	-0.03015075376884424	0.9698492462311558	0.0700000006579801	0.15000026750970935	0.2
-0.025125628140703515	-0.025125628140703515	0.9748743718592965	0.07000000874690145	0.1500015158804571	0.2
-0.02010050251256279	-0.02010050251256279	0.9798994974874372	0.07000011621112938	0.15000858973565442	0.2
-0.015075376884422065	-0.015075376884422065	0.9849246231155779	0.0700015439318331	0.15004866702783354	0.2
-0.01005025125628145	-0.01005025125628145	0.9899497487437185	0.070020509216193	0.15027551889392432	0.2
-0.005025125628140725	-0.005025125628140725	0.9949748743718593	0.07027194832592754	0.15155298152465105	0.2
0.0	0.0	1.0	0.07352380519496209	0.15854859457053436	0.2


==> input/LWR_TrafficFlowMaximization_congestion_beta2_3.dat <==
-1.0	-1.0	0.0	9.681749652317864e-47	2.515196221650854e-48	0.606629445332276
-0.9949494949494949	-0.9949494949494949	0.005050505050505051	1.2834003280242522e-44	3.1511949234971228e-46	0.6040970076648241
-0.98989898989899	-0.98989898989899	0.010101010101010102	8.583841738297866e-43	1.971909383304227e-44	0.5995547571744296
-0.9848484848484849	-0.9848484848484849	0.015151515151515152	3.8684401203382524e-41	8.217841993957802e-43	0.5937379346618195
-0.9797979797979798	-0.9797979797979798	0.020202020202020204	1.3240154157629785e-39	2.565981835835965e-41	0.5873281549301308
-0.9747474747474747	-0.9747474747474747	0.025252525252525252	3.679188699136362e-38	6.403502874616176e-40	0.5807989256604372
-0.9696969696969697	-0.9696969696969697	0.030303030303030304	8.669402377743026e-37	1.3304378545078845e-38	0.5743907551357285
-0.9646464646464646	-0.9646464646464646	0.03535353535353535	1.7872398664555763e-35	2.3672081713973442e-37	0.5681704048506531
-0.9595959595959596	-0.9595959595959596	0.04040404040404041	3.3024657413374142e-34	3.6822829065582954e-36	0.562114061618514
-0.9545454545454546	-0.9545454545454546	0.045454545454545456	5.5788351459636786e-33	5.087413866900596e-35	0.5561726609512799
-0.9494949494949495	-0.9494949494949495	0.050505050505050504	8.762020072923971e-32	6.321122245183903e-34	0.5503057550242185
-0.9444444444444444	-0.9444444444444444	0.05555555555555555	1.2983328711497025e-30	7.135073901580318e-33	0.5444902710536763
-0.9393939393939394	-0.9393939393939394	0.06060606060606061	1.8385397753805334e-29	7.378050815147457e-32	0.5387168014194724
-0.9343434343434344	-0.9343434343434344	0.06565656565656566	2.5160004920745103e-28	7.0385048641148305e-31	0.5329831735050006
-0.9292929292929293	-0.9292929292929293	0.0707070707070707	3.3588412616051885e-27	6.231971458594073e-30	0.5272897495458172
-0.9242424242424242	-0.9242424242424242	0.07575757575757576	4.4077849708417985e-26	5.147955038680994e-29	0.5216371654337869
-0.9191919191919192	-0.9191919191919192	0.08080808080808081	5.719335732084996e-25	3.9855012039052235e-28	0.5160257118623325
-0.9141414141414141	-0.9141414141414141	0.08585858585858586	7.368902873108652e-24	2.9034479190608093e-27	0.5104554424471945
-0.9090909090909091	-0.9090909090909091	0.09090909090909091	9.454504982377095e-23	1.997478336197778e-26	0.504926444821519
-0.9040404040404041	-0.9040404040404041	0.09595959595959595	1.2101712298371937e-21	1.3019167980174627e-25	0.4994390462027582
-0.898989898989899	-0.898989898989899	0.10101010101010101	1.547040261859846e-20	8.062717533936877e-25	0.4939939139907658
-0.8939393939393939	-0.8939393939393939	0.10606060606060606	1.9763839860930577e-19	4.756957356887778e-24	0.488592081998509
-0.8888888888888888	-0.8888888888888888	0.1111111111111111	2.5240601988655848e-18	2.6803093969975546e-23	0.48323494135062345
-0.8838383838383839	-0.8838383838383839	0.11616161616161616	3.223000175210512e-17	1.4455287450740665e-22	0.4779242226008602
-0.8787878787878788	-0.8787878787878788	0.12121212121212122	4.1151848574088323e-16	7.4776484124958695e-22	0.47266198173405266
-0.8737373737373737	-0.8737373737373737	0.12626262626262627	5.254167947875468e-15	3.7175145392100005e-21	0.4674505935459481
-0.8686868686868687	-0.8686868686868687	0.13131313131313133	6.708293867722003e-14	1.7794831333371433e-20	0.46229275150829996
-0.8636363636363636	-0.8636363636363636	0.13636363636363635	8.564802080315321e-13	8.215844060756491e-20	0.4571914719246138
-0.8585858585858586	-0.8585858585858586	0.1414141414141414	1.0935063563964273e-11	3.664860647200248e-19	0.452150100328899
-0.8535353535353536	-0.8535353535353536	0.14646464646464646	1.3961263520922546e-10	1.5820207040311576e-18	0.44717231863023255
-0.8484848484848485	-0.8484848484848485	0.15151515151515152	1.7824929043197981e-9	6.619070721072165e-18	0.442262151964674
-0.8434343434343434	-0.8434343434343434	0.15656565656565657	2.2757773846721194e-8	2.688290809584007e-17	0.4374239744400239
-0.8383838383838383	-0.8383838383838383	0.16161616161616163	2.9054863982980817e-7	1.0614565326835746e-16	0.43266251297354363
-0.8333333333333334	-0.8333333333333334	0.16666666666666666	3.7080434463507125e-6	4.0805593864411954e-16	0.4279828483038432
-0.8282828282828283	-0.8282828282828283	0.1717171717171717	4.710925024873025e-5	1.5295710415782526e-15	0.42339041207512207
-0.8232323232323232	-0.8232323232323232	0.17676767676767677	0.0005741898422512863	5.598766615813811e-15	0.41889097869146735
-0.8181818181818181	-0.8181818181818181	0.18181818181818182	0.0057278785430404195	2.004149199863519e-14	0.4144906504481762
-0.8131313131313131	-0.8131313131313131	0.18686868686868688	0.0365033505399968	7.026331021289057e-14	0.4101958342832108
-0.8080808080808081	-0.8080808080808081	0.1919191919191919	0.13339355433842895	2.416231015227645e-13	0.4060132083706404
-0.803030303030303	-0.803030303030303	0.19696969696969696	0.29616061060006776	8.162332360735131e-13	0.40194967671909376
-0.797979797979798	-0.797979797979798	0.20202020202020202	0.4516469362191566	2.7127731624366655e-12	0.39801230996818476
-0.7929292929292929	-0.7929292929292929	0.20707070707070707	0.5432475146702674	8.883688374636588e-12	0.39420827072736214
-0.7878787878787878	-0.7878787878787878	0.21212121212121213	0.581169665176605	2.8708237406880938e-11	0.39054472211189156
-0.7828282828282829	-0.7828282828282829	0.21717171717171718	0.594114441387948	9.168445092278908e-11	0.38702871863757915
-0.7777777777777778	-0.7777777777777778	0.2222222222222222	0.5981978754715644	2.8979197663243794e-10	0.38366707937235195
-0.7727272727272727	-0.7727272727272727	0.22727272727272727	0.5994517800811159	9.077776694785665e-10	0.3804662442296062
-0.7676767676767677	-0.7676767676767677	0.23232323232323232	0.599833560744186	2.8219129350559345e-9	0.3774321155246639
-0.7626262626262627	-0.7626262626262627	0.23737373737373738	0.5999494999251982	8.715800441954206e-9	0.3745698883699988
-0.7575757575757576	-0.7575757575757576	0.24242424242424243	0.5999846803840262	2.6776430509403423e-8	0.3718838750850667
-0.7525252525252525	-0.7525252525252525	0.2474747474747475	0.5999953529287907	8.190505993293692e-8	0.36937733042416077
-0.7474747474747474	-0.7474747474747474	0.25252525252525254	0.5999985903757831	2.4966525844613886e-7	0.36705228591556865
-0.7424242424242424	-0.7424242424242424	0.25757575757575757	0.5999995724124082	7.58955306647647e-7	0.36490940275409495
-0.7373737373737373	-0.7373737373737373	0.26262626262626265	0.599999870298173	2.302242360714789e-6	0.3629478532747149
-0.7323232323232323	-0.7323232323232323	0.2676767676767677	0.5999999606570618	6.972231123245443e-6	0.3611652408477881
-0.7272727272727273	-0.7272727272727273	0.2727272727272727	0.5999999880659659	2.1087262789068243e-5	0.3595575669172809
-0.7222222222222222	-0.7222222222222222	0.2777777777777778	0.5999999963800088	6.369867108619384e-5	0.3581192517875039
-0.7171717171717171	-0.7171717171717171	0.2828282828282828	0.5999999989019366	0.00019208665117072187	0.35684321271409014
-0.7121212121212122	-0.7121212121212122	0.2878787878787879	0.5999999996669212	0.0005771461798244896	0.3557209990812111
-0.7070707070707071	-0.7070707070707071	0.29292929292929293	0.5999999998989664	0.0017178328755997356	0.3547429802983351
-0.702020202020202	-0.702020202020202	0.29797979797979796	0.5999999999693532	0.004989874567107809	0.3538985779766195
-0.696969696969697	-0.696969696969697	0.30303030303030304	0.5999999999907037	0.013710429316056804	0.3531765304347429
-0.6919191919191919	-0.6919191919191919	0.30808080808080807	0.5999999999971801	0.03397533691709414	0.3525651750808918
-0.6868686868686869	-0.6868686868686869	0.31313131313131315	0.5999999999991447	0.07236786062707036	0.35205273304382595
-0.6818181818181819	-0.6818181818181819	0.3181818181818182	0.5999999999997405	0.12902930066519908	0.3516275807221124
-0.6767676767676767	-0.6767676767676767	0.32323232323232326	0.5999999999999213	0.1933719826525345	0.3512784946206751
-0.6717171717171717	-0.6717171717171717	0.3282828282828283	0.5999999999999761	0.25064571842500616	0.35099485869005065
-0.6666666666666667	-0.6666666666666667	0.3333333333333333	0.5999999999999928	0.29232388232265255	0.35076682697777617
-0.6616161616161615	-0.6616161616161615	0.3383838383838384	0.5999999999999978	0.3184890194552123	0.3505854382781259
-0.6565656565656566	-0.6565656565656566	0.3434343434343434	0.5999999999999994	0.33340740819822845	0.3504426831735957
-0.6515151515151515	-0.6515151515151515	0.3484848484848485	0.6	0.34144204975848563	0.3503315270269919
-0.6464646464646464	-0.6464646464646464	0.35353535353535354	0.6	0.34563491186534134	0.3502458948586039
-0.6414141414141414	-0.6414141414141414	0.35858585858585856	0.6	0.34778656070839	0.3501806255198895
-0.6363636363636364	-0.6363636363636364	0.36363636363636365	0.6	0.34888110853902077	0.3501314031730237
-0.6313131313131313	-0.6313131313131313	0.3686868686868687	0.6	0.3494353785536178	0.3500946739234292
-0.6262626262626263	-0.6262626262626263	0.37373737373737376	0.6	0.3497153784232475	0.35006755470984796
-0.6212121212121212	-0.6212121212121212	0.3787878787878788	0.6	0.34985663319722465	0.35004774043629894
-0.6161616161616161	-0.6161616161616161	0.3838383838383838	0.6	0.34992783225676577	0.35003341402616855
-0.6111111111111112	-0.6111111111111112	0.3888888888888889	0.6	0.3499636965406046	0.3500231627539102
-0.6060606060606061	-0.6060606060606061	0.3939393939393939	0.6	0.3499817512637963	0.350015902985712
-0.601010101010101	-0.601010101010101	0.398989898989899	0.6	0.3499908346336177	0.3500108144142663
-0.595959595959596	-0.595959595959596	0.40404040404040403	0.6	0.34999540125496775	0.3500072840417992
-0.5909090909090908	-0.5909090909090908	0.4090909090909091	0.6	0.34999769520669327	0.3500048595552863
-0.5858585858585859	-0.5858585858585859	0.41414141414141414	0.6	0.3499988464127261	0.35000321133130946
-0.5808080808080809	-0.5808080808080809	0.41919191919191917	0.6	0.3499994234852634	0.3500021020748201
-0.5757575757575757	-0.5757575757575757	0.42424242424242425	0.6	0.34999971237849836	0.35000136299978346
-0.5707070707070707	-0.5707070707070707	0.4292929292929293	0.6	0.34999985678536616	0.3500008754636526
-0.5656565656565656	-0.5656565656565656	0.43434343434343436	0.6	0.3499999288445523	0.35000055703868793
-0.5606060606060606	-0.5606060606060606	0.4393939393939394	0.6	0.3499999647321025	0.35000035111364486
-0.5555555555555556	-0.5555555555555556	0.4444444444444444	0.6	0.3499999825660883	0.350000219247859
-0.5505050505050505	-0.5505050505050505	0.4494949494949495	0.6	0.3499999914069892	0.3500001356308556
-0.5454545454545454	-0.5454545454545454	0.45454545454545453	0.6	0.34999999577796725	0.3500000831241626
-0.5404040404040404	-0.5404040404040404	0.4595959595959596	0.6	0.3499999979326499	0.35000005047215293
-0.5353535353535354	-0.5353535353535354	0.46464646464646464	0.6	0.3499999989914116	0.3500000303628287
-0.5303030303030303	-0.5303030303030303	0.4696969696969697	0.6	0.3499999995098666	0.35000001809708076
-0.5252525252525253	-0.5252525252525253	0.47474747474747475	0.6	0.34999999976280244	0.3500000106871209
-0.5202020202020202	-0.5202020202020202	0.4797979797979798	0.6	0.3499999998857122	0.35000000625329303
-0.5151515151515151	-0.5151515151515151	0.48484848484848486	0.6	0.34999999994518677	0.3500000036254557
-0.5101010101010102	-0.5101010101010102	0.4898989898989899	0.6	0.3499999999738379	0.35000000208272564
-0.505050505050505	-0.505050505050505	0.494949494949495	0.6	0.34999999998757564	0.35000000118556945
-0.5	-0.5	0.5	0.6000000000000001	0.34999999999413045	0.35000000066873976
-0.4949494949494949	-0.4949494949494949	0.5050505050505051	0.6000000000000006	0.34999999999724196	0.35000000037379403
-0.48989898989898994	-0.48989898989898994	0.51010101010101	0.6000000000000014	0.3499999999987112	0.3500000002070438
-0.48484848484848486	-0.48484848484848486	0.5151515151515151	0.6000000000000032	0.3499999999994011	0.3500000001136467
-0.4797979797979798	-0.4797979797979798	0.5202020202020202	0.6000000000000072	0.34999999999972325	0.35000000006181947
-0.4747474747474747	-0.4747474747474747	0.5252525252525253	0.6000000000000159	0.34999999999987275	0.35000000003332565
-0.4696969696969697	-0.4696969696969697	0.5303030303030303	0.6000000000000346	0.34999999999994175	0.35000000001780446
-0.46464646464646464	-0.46464646464646464	0.5353535353535354	0.6000000000000755	0.34999999999997344	0.35000000000942727
-0.45959595959595956	-0.45959595959595956	0.5404040404040404	0.600000000000164	0.3499999999999878	0.3500000000049473
-0.4545454545454546	-0.4545454545454546	0.5454545454545454	0.6000000000003527	0.3499999999999944	0.35000000000257325
-0.4494949494949495	-0.4494949494949495	0.5505050505050505	0.6000000000007529	0.3499999999999974	0.3500000000013266
-0.4444444444444444	-0.4444444444444444	0.5555555555555556	0.6000000000015945	0.34999999999999876	0.35000000000067794
-0.43939393939393945	-0.43939393939393945	0.5606060606060606	0.6000000000033504	0.34999999999999937	0.3500000000003434
-0.43434343434343436	-0.43434343434343436	0.5656565656565656	0.6000000000069857	0.3499999999999997	0.3500000000001725
-0.4292929292929293	-0.4292929292929293	0.5707070707070707	0.6000000000144547	0.3499999999999999	0.35000000000008596
-0.4242424242424242	-0.4242424242424242	0.5757575757575758	0.6000000000296875	0.35	0.35000000000004244
-0.4191919191919192	-0.4191919191919192	0.5808080808080808	0.6000000000605289	0.35	0.3500000000000209
-0.41414141414141414	-0.41414141414141414	0.5858585858585859	0.6000000001225327	0.35	0.3500000000000102
-0.40909090909090906	-0.40909090909090906	0.5909090909090909	0.6000000002463314	0.35	0.35000000000000503
-0.4040404040404041	-0.4040404040404041	0.5959595959595959	0.6000000004918702	0.35	0.3500000000000025
-0.398989898989899	-0.398989898989899	0.601010101010101	0.6000000009757385	0.35	0.35000000000000125
-0.3939393939393939	-0.3939393939393939	0.6060606060606061	0.6000000019233728	0.35	0.35000000000000064
-0.38888888888888884	-0.38888888888888884	0.6111111111111112	0.600000003768259	0.35	0.3500000000000003
-0.38383838383838387	-0.38383838383838387	0.6161616161616161	0.6000000073395761	0.35	0.3500000000000001
-0.3787878787878788	-0.3787878787878788	0.6212121212121212	0.6000000142156059	0.35	0.35
-0.3737373737373737	-0.3737373737373737	0.6262626262626263	0.6000000273867653	0.35	0.35
-0.36868686868686873	-0.36868686868686873	0.6313131313131313	0.6000000524951561	0.35	0.35
-0.36363636363636365	-0.36363636363636365	0.6363636363636364	0.6000001001447268	0.35	0.35
-0.35858585858585856	-0.35858585858585856	0.6414141414141414	0.6000001901950365	0.35	0.35
-0.3535353535353535	-0.3535353535353535	0.6464646464646465	0.6000003597231628	0.35	0.35
-0.3484848484848485	-0.3484848484848485	0.6515151515151515	0.6000006777583581	0.35	0.35
-0.3434343434343434	-0.3434343434343434	0.6565656565656566	0.6000012725064416	0.35	0.35
-0.33838383838383834	-0.33838383838383834	0.6616161616161617	0.6000023815855045	0.35	0.35
-0.33333333333333337	-0.33333333333333337	0.6666666666666666	0.6000044446299176	0.35	0.35
-0.3282828282828283	-0.3282828282828283	0.6717171717171717	0.6000082738669953	0.35	0.35
-0.3232323232323232	-0.3232323232323232	0.6767676767676768	0.6000153681457867	0.35	0.35
-0.31818181818181823	-0.31818181818181823	0.6818181818181818	0.6000284908166922	0.35	0.35
-0.31313131313131315	-0.31313131313131315	0.6868686868686869	0.6000527327454098	0.35	0.35
-0.30808080808080807	-0.30808080808080807	0.6919191919191919	0.6000974667615592	0.35	0.35
-0.303030303030303	-0.303030303030303	0.696969696969697	0.6001799379918124	0.35	0.35
-0.297979797979798	-0.297979797979798	0.702020202020202	0.6003318483691046	0.35	0.35
-0.29292929292929293	-0.29292929292929293	0.7070707070707071	0.6006113932591092	0.35	0.35
-0.28787878787878785	-0.28787878787878785	0.7121212121212122	0.6011251275284012	0.35	0.35
-0.2828282828282829	-0.2828282828282829	0.7171717171717171	0.602067215560118	0.35	0.35
-0.2777777777777778	-0.2777777777777778	0.7222222222222222	0.6037882880925869	0.35	0.35
-0.2727272727272727	-0.2727272727272727	0.7272727272727273	0.6069109514058925	0.35	0.35
-0.2676767676767676	-0.2676767676767676	0.7323232323232324	0.6125065770992592	0.35	0.35
-0.26262626262626265	-0.26262626262626265	0.7373737373737373	0.6223136984216249	0.35	0.35
-0.25757575757575757	-0.25757575757575757	0.7424242424242424	0.6388555545162535	0.35	0.35
-0.2525252525252525	-0.2525252525252525	0.7474747474747475	0.6650495650268264	0.35	0.35
-0.24747474747474751	-0.24747474747474751	0.7525252525252525	0.702694988444695	0.35	0.35
-0.24242424242424243	-0.24242424242424243	0.7575757575757576	0.7499274480534874	0.35	0.35
-0.23737373737373735	-0.23737373737373735	0.7626262626262627	0.7998742357922217	0.35	0.35
-0.23232323232323238	-0.23232323232323238	0.7676767676767676	0.843452916794982	0.35	0.35
-0.2272727272727273	-0.2272727272727273	0.7727272727272727	0.8748315570390571	0.35	0.35
-0.2222222222222222	-0.2222222222222222	0.7777777777777778	0.8939333192358268	0.35	0.35
-0.21717171717171713	-0.21717171717171713	0.7828282828282829	0.9041975826288948	0.35	0.35
-0.21212121212121215	-0.21212121212121215	0.7878787878787878	0.9093170909534267	0.35	0.35
-0.20707070707070707	-0.20707070707070707	0.7929292929292929	0.9118002016503898	0.35	0.35
-0.202020202020202	-0.202020202020202	0.797979797979798	0.9130204234766542	0.35	0.35
-0.19696969696969702	-0.19696969696969702	0.803030303030303	0.9136524743897904	0.35	0.35
-0.19191919191919193	-0.19191919191919193	0.8080808080808081	0.9140111952955737	0.35	0.35
-0.18686868686868685	-0.18686868686868685	0.8131313131313131	0.9142412181650913	0.35	0.35
-0.18181818181818177	-0.18181818181818177	0.8181818181818182	0.9144105430159583	0.35	0.35
-0.1767676767676768	-0.1767676767676768	0.8232323232323232	0.914553972883969	0.35	0.35
-0.1717171717171717	-0.1717171717171717	0.8282828282828283	0.9146921009084683	0.35	0.35
-0.16666666666666663	-0.16666666666666663	0.8333333333333334	0.9148384620667536	0.35	0.35
-0.16161616161616166	-0.16161616161616166	0.8383838383838383	0.9150009368656986	0.35	0.35
-0.15656565656565657	-0.15656565656565657	0.8434343434343434	0.9151806476264969	0.35	0.35
-0.1515151515151515	-0.1515151515151515	0.8484848484848485	0.9153704688628519	0.35	0.35
-0.14646464646464652	-0.14646464646464652	0.8535353535353535	0.9155547797696587	0.35	0.35
-0.14141414141414144	-0.14141414141414144	0.8585858585858586	0.9157116127530922	0.35	0.35
-0.13636363636363635	-0.13636363636363635	0.8636363636363636	0.9158176096802311	0.35	0.35
-0.13131313131313127	-0.13131313131313127	0.8686868686868687	0.9158551743749255	0.35	0.35
-0.1262626262626263	-0.1262626262626263	0.8737373737373737	0.9158201441808024	0.35	0.35
-0.12121212121212122	-0.12121212121212122	0.8787878787878788	0.915727589027634	0.35	0.35
-0.11616161616161613	-0.11616161616161613	0.8838383838383839	0.9156133482984398	0.35	0.35
-0.11111111111111116	-0.11111111111111116	0.8888888888888888	0.9155297725557754	0.35	0.35
-0.10606060606060608	-0.10606060606060608	0.8939393939393939	0.9155356612970598	0.35	0.35
-0.101010101010101	-0.101010101010101	0.898989898989899	0.9156821093481251	0.35	0.35
-0.09595959595959591	-0.09595959595959591	0.9040404040404041	0.9159972867822868	0.35	0.35
-0.09090909090909094	-0.09090909090909094	0.9090909090909091	0.9164735495889655	0.35	0.35
-0.08585858585858586	-0.08585858585858586	0.9141414141414141	0.9170595725673737	0.35	0.35
-0.08080808080808077	-0.08080808080808077	0.9191919191919192	0.9176590462706745	0.35	0.35
-0.0757575757575758	-0.0757575757575758	0.9242424242424242	0.9181372987860077	0.35	0.35
-0.07070707070707072	-0.07070707070707072	0.9292929292929293	0.9183390589338334	0.35	0.35
-0.06565656565656564	-0.06565656565656564	0.9343434343434344	0.9181229420968109	0.35	0.35
-0.06060606060606055	-0.06060606060606055	0.9393939393939394	0.9174158057197958	0.35	0.35
-0.05555555555555558	-0.05555555555555558	0.9444444444444444	0.9162772619972803	0.35	0.35
-0.0505050505050505	-0.0505050505050505	0.9494949494949495	0.9149435703462871	0.35	0.35
-0.045454545454545414	-0.045454545454545414	0.9545454545454546	0.9138062633743145	0.35	0.35
-0.04040404040404044	-0.04040404040404044	0.9595959595959596	0.9132959345976953	0.35	0.35
-0.03535353535353536	-0.03535353535353536	0.9646464646464646	0.9136952551221552	0.35	0.35
-0.030303030303030276	-0.030303030303030276	0.9696969696969697	0.9149753567662953	0.35	0.35
-0.025252525252525304	-0.025252525252525304	0.9747474747474747	0.916776979855303	0.35	0.35
-0.02020202020202022	-0.02020202020202022	0.9797979797979798	0.9185831524174971	0.35	0.35
-0.015151515151515138	-0.015151515151515138	0.9848484848484849	0.9199807831635635	0.35	0.35
-0.010101010101010055	-0.010101010101010055	0.98989898989899	0.9208256120196255	0.35	0.35
-0.005050505050505083	-0.005050505050505083	0.9949494949494949	0.9212142964667999	0.35	0.35
0.0	0.0	1.0	0.9213369405273646	0.35	0.35


==> input/LWR_TrafficFlowMaximization_congestion_beta2_4.dat <==
-1.0	-1.0	0.0	1.0363284231349362e-94	2.692250293452302e-96	0.6023773305511244
-0.9949494949494949	-0.9949494949494949	0.005050505050505051	2.6562001021533073e-92	6.704679061443414e-94	0.6016021905715478
-0.98989898989899	-0.98989898989899	0.010101010101010102	3.4107336909453585e-90	8.342130762914506e-92	0.6001184101235091
-0.9848484848484849	-0.9848484848484849	0.015151515151515152	2.9262022587694745e-88	6.914369165928216e-90	0.5980360247414522
-0.9797979797979798	-0.9797979797979798	0.020202020202020204	1.8875718918676643e-86	4.2949558313967274e-88	0.5954870456367535
-0.9747474747474747	-0.9747474747474747	0.025252525252525252	9.768101260795137e-85	2.132679972739832e-86	0.5926052677046494
-0.9696969696969697	-0.9696969696969697	0.030303030303030304	4.225782547174954e-83	8.81828114734905e-85	0.5895108245120364
-0.9646464646464646	-0.9646464646464646	0.03535353535353535	1.5725474559104577e-81	3.1229831819056755e-83	0.5863008896300932
-0.9595959595959596	-0.9595959595959596	0.04040404040404041	5.14107157210808e-80	9.670289555556206e-82	0.5830463132969448
-0.9545454545454546	-0.9545454545454546	0.045454545454545456	1.5007997655214337e-78	2.659713125015897e-80	0.5797929561880445
-0.9494949494949495	-0.9494949494949495	0.050505050505050504	3.963369501576519e-77	6.5788906826665e-79	0.5765660222732508
-0.9444444444444444	-0.9444444444444444	0.05555555555555555	9.570597643314923e-76	1.4782914129747604e-77	0.573375692961914
-0.9393939393939394	-0.9393939393939394	0.06060606060606061	2.1324924434342776e-74	3.0427294645980037e-76	0.5702226855757712
-0.9343434343434344	-0.9343434343434344	0.06565656565656566	4.418970251967264e-73	5.776853747803484e-75	0.5671028469137351
-0.9292929292929293	-0.9292929292929293	0.0707070707070707	8.575418744977038e-72	1.017710125910885e-73	0.5640103977962491
-0.9242424242424242	-0.9242424242424242	0.07575757575757576	1.5682266966631713e-70	1.6721900191779474e-72	0.5609398506346005
-0.9191919191919192	-0.9191919191919192	0.08080808080808081	2.718172477338598e-69	2.5740280145242506e-71	0.5578868696485022
-0.9141414141414141	-0.9141414141414141	0.08585858585858586	4.489392598912233e-68	3.726574119212068e-70	0.5548484324657503
-0.9090909090909091	-0.9090909090909091	0.09090909090909091	7.101359894669028e-67	5.091943573729965e-69	0.5518226242428653
-0.9040404040404041	-0.9040404040404041	0.09595959595959595	1.081038571219312e-65	6.586891390571084e-68	0.548808307506883
-0.898989898989899	-0.898989898989899	0.10101010101010101	1.5911340571223178e-64	8.089258143675494e-67	0.5458048111485118
-0.8939393939393939	-0.8939393939393939	0.10606060606060606	2.2744754591942474e-63	9.454943024030542e-66	0.542811700149725
-0.8888888888888888	-0.8888888888888888	0.1111111111111111	3.17120648223647e-62	1.0541949797851908e-64	0.539828634606169
-0.8838383838383839	-0.8838383838383839	0.11616161616161616	4.330098862408126e-61	1.1235621177776178e-63	0.5368553003757809
-0.8787878787878788	-0.8787878787878788	0.12121212121212122	5.812207245585329e-60	1.1468679239425367e-62	0.5338913863250837
-0.8737373737373737	-0.8737373737373737	0.12626262626262627	7.695682544306485e-59	1.1231275689795174e-61	0.530936586086804
-0.8686868686868687	-0.8686868686868687	0.13131313131313133	1.0081782276116312e-57	1.0569254801844981e-60	0.5279906089635271
-0.8636363636363636	-0.8636363636363636	0.13636363636363635	1.3102187904711702e-56	9.572100540427568e-60	0.5250531912735216
-0.8585858585858586	-0.8585858585858586	0.1414141414141414	1.692787713008033e-55	8.354476870770946e-59	0.522124104402251
-0.8535353535353536	-0.8535353535353536	0.14646464646464646	2.1779984107730307e-54	7.036235723719623e-58	0.5192031588384045
-0.8484848484848485	-0.8484848484848485	0.15151515151515152	2.7943292943905275e-53	5.725235217354894e-57	0.5162902049236534
-0.8434343434343434	-0.8434343434343434	0.15656565656565657	3.578323862670446e-52	4.505752231567228e-56	0.5133851314841025
-0.8383838383838383	-0.8383838383838383	0.16161616161616163	4.576753744170312e-51	3.433374646562955e-55	0.5104878634182275
-0.8333333333333334	-0.8333333333333334	0.16666666666666666	5.849385182324026e-50	2.535633439807884e-54	0.5075983590197656
-0.8282828282828283	-0.8282828282828283	0.1717171717171717	7.472523858357028e-49	1.816643421842672e-53	0.504716607500458
-0.8232323232323232	-0.8232323232323232	0.17676767676767677	9.543556706964428e-48	1.2637312960490977e-52	0.5018426269290867
-0.8181818181818181	-0.8181818181818181	0.18181818181818182	1.2186766171132946e-46	8.542890105714477e-52	0.49897646263987
-0.8131313131313131	-0.8131313131313131	0.18686868686868688	1.5560766245234824e-45	5.616479980992084e-51	0.4961181860743261
-0.8080808080808081	-0.8080808080808081	0.1919191919191919	1.9868005375234317e-44	3.593849604350901e-50	0.49326789398488385
-0.803030303030303	-0.803030303030303	0.19696969696969696	2.536690452782789e-43	2.2397676103253994e-49	0.4904257079247919
-0.797979797979798	-0.797979797979798	0.20202020202020202	3.238735669431265e-42	1.3604729284857992e-48	0.4875917739608612
-0.7929292929292929	-0.7929292929292929	0.20707070707070707	4.135051598390022e-41	8.059420785329143e-48	0.48476626256252403
-0.7878787878787878	-0.7878787878787878	0.21212121212121213	5.279406217878633e-40	4.659244547042396e-47	0.48194936863663046
-0.7828282828282829	-0.7828282828282829	0.21717171717171718	6.74044554809889e-39	2.6301731608641675e-46	0.47914131168978735
-0.7777777777777778	-0.7777777777777778	0.2222222222222222	8.60581158272873e-38	1.4506388460832888e-45	0.47634233610840904
-0.7727272727272727	-0.7727272727272727	0.22727272727272727	1.0987399673117983e-36	7.821314233319088e-45	0.47355271155158857
-0.7676767676767677	-0.7676767676767677	0.23232323232323232	1.4028070726379195e-35	4.1245458335353705e-44	0.47077273345436266
-0.7626262626262627	-0.7626262626262627	0.23737373737373738	1.7910220853949131e-34	2.1284863436521055e-43	0.46800272363984985
-0.7575757575757576	-0.7575757575757576	0.24242424242424243	2.2866722530257487e-33	1.0754218212762637e-42	0.4652430310388064
-0.7525252525252525	-0.7525252525252525	0.2474747474747475	2.919489357760217e-32	5.3224077370429376e-42	0.4624940325148402
-0.7474747474747474	-0.7474747474747474	0.25252525252525254	3.7274331917897983e-31	2.5814315026051555e-41	0.45975613379310615
-0.7424242424242424	-0.7424242424242424	0.25757575757575757	4.758968592031565e-30	1.2275308487626151e-40	0.45702977048988047
-0.7373737373737373	-0.7373737373737373	0.26262626262626265	6.075972623632344e-29	5.72551587219742e-40	0.45431540923999936
-0.7323232323232323	-0.7323232323232323	0.2676767676767677	7.757446300989783e-28	2.6205573974946182e-39	0.45161354891868916
-0.7272727272727273	-0.7272727272727273	0.2727272727272727	9.904253495498239e-27	1.177475607943704e-38	0.44892472195377575
-0.7222222222222222	-0.7222222222222222	0.2777777777777778	1.2645171295382566e-25	5.19598730004724e-38	0.4462494957235616
-0.7171717171717171	-0.7171717171717171	0.2828282828282828	1.6144614750927099e-24	2.252774671569633e-37	0.44358847403476465
-0.7121212121212122	-0.7121212121212122	0.2878787878787879	2.0612499377062982e-23	9.600058243620982e-37	0.4409422986737683
-0.7070707070707071	-0.7070707070707071	0.29292929292929293	2.631683301949362e-22	4.0226027657995823e-36	0.43831165102300434
-0.702020202020202	-0.702020202020202	0.29797979797979796	3.3599792412492945e-21	1.658007854248409e-35	0.43569725373254664
-0.696969696969697	-0.696969696969697	0.30303030303030304	4.289824878713073e-20	6.724807969098811e-35	0.43309987243489845
-0.6919191919191919	-0.6919191919191919	0.30808080808080807	5.476997376674376e-19	2.6850597653005214e-34	0.43052031748848063
-0.6868686868686869	-0.6868686868686869	0.31313131313131315	6.992709752077226e-18	1.0557846382695766e-33	0.42795944573243794
-0.6818181818181819	-0.6818181818181819	0.3181818181818182	8.927882617769822e-17	4.0898812054138215e-33	0.42541816223203766
-0.6767676767676767	-0.6767676767676767	0.32323232323232326	1.1398598091817008e-15	1.561447060852894e-32	0.42289742199011804
-0.6717171717171717	-0.6717171717171717	0.3282828282828283	1.4553063029746344e-14	5.877509558253061e-32	0.42039823159571027
-0.6666666666666667	-0.6666666666666667	0.3333333333333333	1.8580499271735975e-13	2.1821205645741625e-31	0.4179216507760964
-0.6616161616161615	-0.6616161616161615	0.3383838383838384	2.3722494185479143e-12	7.993836262230153e-31	0.4154687938131576
-0.6565656565656566	-0.6565656565656566	0.3434343434343434	3.028749230135658e-11	2.8906604810737446e-30	0.4130408307789111
-0.6515151515151515	-0.6515151515151515	0.3484848484848485	3.866929618068759e-10	1.0322415725371474e-29	0.41063898853866215
-0.6464646464646464	-0.6464646464646464	0.35353535353535354	4.937066761548778e-9	3.6415678730371815e-29	0.4082645514632376
-0.6414141414141414	-0.6414141414141414	0.35858585858585856	6.303314033055283e-8	1.2697035032881593e-28	0.4059188617844187
-0.6363636363636364	-0.6363636363636364	0.36363636363636365	8.046987663821237e-7	4.3773484099119205e-28	0.40360331952005335
-0.6313131313131313	-0.6313131313131313	0.3686868686868687	1.026244221595459e-5	1.4928188634719133e-27	0.4013193818875845
-0.6262626262626263	-0.6262626262626263	0.37373737373737376	0.00012937142728085515	5.038335612747574e-27	0.39906856211709824
-0.6212121212121212	-0.6212121212121212	0.3787878787878788	0.0014973261011067837	1.6836522332962805e-26	0.3968524275677732
-0.6161616161616161	-0.6161616161616161	0.3838383838383838	0.012817608552190007	5.573254594457225e-26	0.39467259704517227
-0.6111111111111112	-0.6111111111111112	0.3888888888888889	0.06548097701270286	1.828381505941365e-25	0.39253073721160703
-0.6060606060606061	-0.6060606060606061	0.3939393939393939	0.19362720361262256	5.9475828798341275e-25	0.3904285579783858
-0.601010101010101	-0.601010101010101	0.398989898989899	0.3639806924629798	1.9193217182756193e-24	0.3883678067677438
-0.595959595959596	-0.595959595959596	0.40404040404040403	0.49653666334217034	6.147652849502034e-24	0.3863502615343874
-0.5909090909090908	-0.5909090909090908	0.4090909090909091	0.5630819650054001	1.9554549058834823e-23	0.3843777224426519
-0.5858585858585859	-0.5858585858585859	0.41414141414141414	0.5881325801617707	6.179973917684636e-23	0.3824520021061194
-0.5808080808080809	-0.5808080808080809	0.41919191919191917	0.5963430007192076	1.9415510645500794e-22	0.3805749143130409
-0.5757575757575757	-0.5757575757575757	0.42424242424242425	0.5989055830922495	6.066739312045542e-22	0.378748261183877
-0.5707070707070707	-0.5707070707070707	0.4292929292929293	0.5997071167213024	1.886355754011783e-21	0.37697381873745733
-0.5656565656565656	-0.5656565656565656	0.43434343434343436	0.5999847377920348	5.8393663312036794e-21	0.3752533208802063
-0.5606060606060606	-0.5606060606060606	0.4393939393939394	0.6001319798445051	1.8004735367497527e-20	0.37358844187888207
-0.5555555555555556	-0.5555555555555556	0.4444444444444444	0.6002934978279901	5.532009943135835e-20	0.37198077743121993
-0.5505050505050505	-0.5505050505050505	0.4494949494949495	0.6005591913220967	1.6944949731381864e-19	0.3704318245101713
-0.5454545454545454	-0.5454545454545454	0.45454545454545453	0.6010412579444555	5.176460643925635e-19	0.3689429602248857
-0.5404040404040404	-0.5404040404040404	0.4595959595959596	0.601929807885446	1.5776915856384924e-18	0.3675154200133042
-0.5353535353535354	-0.5353535353535354	0.46464646464646464	0.6035666630029565	4.7990509711785356e-18	0.36615027555457547
-0.5303030303030303	-0.5303030303030303	0.4696969696969697	0.6065637832381536	1.4573568349421733e-17	0.36484841286104946
-0.5252525252525253	-0.5252525252525253	0.47474747474747475	0.6119862893179827	4.419493719437793e-17	0.36361051107523035
-0.5202020202020202	-0.5202020202020202	0.4797979797979798	0.6215865585807077	1.338689216329074e-16	0.36243702255208593
-0.5151515151515151	-0.5151515151515151	0.48484848484848486	0.6379526113199807	4.0511509938169344e-16	0.36132815484647124
-0.5101010101010102	-0.5101010101010102	0.4898989898989899	0.6641533100193059	1.2250288920833966e-15	0.3602838552440901
-0.505050505050505	-0.505050505050505	0.494949494949495	0.7022078803530309	3.702109646499754e-15	0.3593037984677362
-0.5	-0.5	0.5	0.7503807074211641	1.118258465316773e-14	0.3583873781547412
-0.4949494949494949	-0.4949494949494949	0.5050505050505051	0.8016094439265217	3.376527842102152e-14	0.35753370263420375
-0.48989898989898994	-0.48989898989898994	0.51010101010101	0.8463411390063043	1.0192260284876784e-13	0.35674159543307815
-0.48484848484848486	-0.48484848484848486	0.5151515151515151	0.8783801516213904	3.075900422925373e-13	0.35600960081017785
-0.4797979797979798	-0.4797979797979798	0.5202020202020202	0.8976514136653531	9.281092321928087e-13	0.3553359944605987
-0.4747474747474747	-0.4747474747474747	0.5252525252525253	0.9078111268722346	2.8000730720021225e-12	0.35471879935642076
-0.4696969696969697	-0.4696969696969697	0.5303030303030303	0.9127406410062656	8.44689994403734e-12	0.3541558065013759
-0.46464646464646464	-0.46464646464646464	0.5353535353535354	0.9150364409980549	2.547968071549651e-11	0.35364460018774807
-0.45959595959595956	-0.45959595959595956	0.5404040404040404	0.9160963483403136	7.685419101910363e-11	0.35318258716427003
-0.4545454545454546	-0.4545454545454546	0.5454545454545454	0.9165955760238573	2.3180580167631383e-10	0.35276702896544654
-0.4494949494949495	-0.4494949494949495	0.5505050505050505	0.9168438163142683	6.99147570240146e-10	0.35239507652584573
-0.4444444444444444	-0.4444444444444444	0.5555555555555556	0.9169798555233241	2.1086505938140625e-9	0.3520638061158802
-0.43939393939393945	-0.43939393939393945	0.5606060606060606	0.9170653974636133	6.359662927926675e-9	0.35177025559416636
-0.43434343434343436	-0.43434343434343436	0.5656565656565656	0.9171279886956768	1.9180461786073533e-8	0.3515114599782152
-0.4292929292929293	-0.4292929292929293	0.5707070707070707	0.9171801996683152	5.7846983268976245e-8	0.3512844853889951
-0.4242424242424242	-0.4242424242424242	0.5757575757575758	0.9172280831400297	1.744615455085801e-7	0.3510864605215146
-0.4191919191919192	-0.4191919191919192	0.5808080808080808	0.9172748491738727	5.261576205502261e-7	0.3509146049257772
-0.41414141414141414	-0.41414141414141414	0.5858585858585859	0.9173224117533069	1.5868177358152155e-6	0.35076625354087493
-0.40909090909090906	-0.40909090909090906	0.5909090909090909	0.9173719880559862	4.7854831286037456e-6	0.3506388770989118
-0.4040404040404041	-0.4040404040404041	0.5959595959595959	0.9174242803117816	1.4430747228143655e-5	0.3505300981938815
-0.398989898989899	-0.398989898989899	0.601010101010101	0.9174794851665324	4.350563786906199e-5	0.3504377029831359
-0.3939393939393939	-0.3939393939393939	0.6060606060606061	0.9175372509698495	0.00013106414903759045	0.350359648646624
-0.38888888888888884	-0.38888888888888884	0.6111111111111112	0.917596647800878	0.0003939808384469596	0.35029406686454545
-0.38383838383838387	-0.38383838383838387	0.6161616161616161	0.9176561877113797	0.0011768268709581179	0.3502392636826045
-0.3787878787878788	-0.3787878787878788	0.6212121212121212	0.9177139157914473	0.003454594890784421	0.3501937162131718
-0.3737373737373737	-0.3737373737373737	0.6262626262626263	0.9177675788415266	0.009720575176691372	0.3501560666700854
-0.36868686868686873	-0.36868686868686873	0.6313131313131313	0.9178148651801203	0.025116329393025386	0.3501251142561592
-0.36363636363636365	-0.36363636363636365	0.6363636363636364	0.9178536963751603	0.05665025706882218	0.35009980541882857
-0.35858585858585856	-0.35858585858585856	0.6414141414141414	0.9178825405774463	0.10759362356687556	0.35007922296486815
-0.3535353535353535	-0.3535353535353535	0.6464646464646465	0.917900709183335	0.17095437953573323	0.35006257448442474
-0.3484848484848485	-0.3484848484848485	0.6515151515151515	0.917908595146448	0.23213854483332294	0.3500491804825234
-0.3434343434343434	-0.3434343434343434	0.6565656565656566	0.9179078132474511	0.2796395068658952	0.3500384625572844
-0.33838383838383834	-0.33838383838383834	0.6616161616161617	0.9179012101228167	0.3108483633486073	0.3500299319024208
-0.33333333333333337	-0.33333333333333337	0.6666666666666666	0.9178927241879616	0.32915870984621626	0.35002317835061214
-0.3282828282828283	-0.3282828282828283	0.6717171717171717	0.9178870914929206	0.3391844522602483	0.35001786011675234
-0.3232323232323232	-0.3232323232323232	0.6767676767676768	0.9178894113787632	0.34446410593811916	0.3500136943478224
-0.31818181818181823	-0.31818181818181823	0.6818181818181818	0.9179046037975609	0.34718685021589896	0.3500104485404754
-0.31313131313131315	-0.31313131313131315	0.6868686868686869	0.9179368065931074	0.34857575044803973	0.3500079328489894
-0.30808080808080807	-0.30808080808080807	0.6919191919191919	0.9179887742714795	0.3492802889546522	0.35000599327514986
-0.303030303030303	-0.303030303030303	0.696969696969697	0.9180613482264883	0.3496366594555827	0.3500045057075998
-0.297979797979798	-0.297979797979798	0.702020202020202	0.9181530704602964	0.3498166593204022	0.35000337076065685
-0.29292929292929293	-0.29292929292929293	0.7070707070707071	0.9182600071156699	0.34990750949430344	0.35000250935080174
-0.28787878787878785	-0.28787878787878785	0.7121212121212122	0.9183758335856498	0.3499533468126103	0.3500018589421262
-0.2828282828282829	-0.2828282828282829	0.7171717171717171	0.9184922094232776	0.3499764691432092	0.35000137038912055
-0.2777777777777778	-0.2777777777777778	0.7222222222222222	0.9185994399293502	0.349988131943489	0.35000100530541695
-0.2727272727272727	-0.2727272727272727	0.7272727272727273	0.9186873850233576	0.3499940143213084	0.3500007338897112
-0.2676767676767676	-0.2676767676767676	0.7323232323232324	0.9187465392921803	0.3499969811454986	0.35000053314435753
-0.26262626262626265	-0.26262626262626265	0.7373737373737373	0.9187691754863884	0.3499984774652205	0.3500003854274806
-0.25757575757575757	-0.25757575757575757	0.7424242424242424	0.9187504227141712	0.34999923212801326	0.3500002772853883
-0.2525252525252525	-0.2525252525252525	0.7474747474747475	0.9186891444705864	0.3499996127363621	0.35000019851821385
-0.24747474747474751	-0.24747474747474751	0.7525252525252525	0.9185884925423544	0.34999980469189856	0.3500001414377765
-0.24242424242424243	-0.24242424242424243	0.7575757575757576	0.918456040269375	0.3499999015017603	0.35000010028241707
-0.23737373737373735	-0.23737373737373735	0.7626262626262627	0.9183034398805631	0.3499999503258908	0.35000007075890505
-0.23232323232323238	-0.23232323232323238	0.7676767676767676	0.918145599456494	0.3499999749490885	0.35000004968633697
-0.2272727272727273	-0.2272727272727273	0.7727272727272727	0.9179994307016389	0.3499999873669892	0.3500000347212259
-0.2222222222222222	-0.2222222222222222	0.7777777777777778	0.9178822741326241	0.3499999936294377	0.3500000241467088
-0.21717171717171713	-0.21717171717171713	0.7828282828282829	0.9178101580552113	0.34999999678757177	0.35000001671199465
-0.21212121212121215	-0.21212121212121215	0.7878787878787878	0.9177960852444006	0.3499999983801658	0.3500000115108848
-0.20707070707070707	-0.20707070707070707	0.7929292929292929	0.9178485584817975	0.3499999991832573	0.35000000789045105
-0.202020202020202	-0.202020202020202	0.797979797979798	0.9179705442252317	0.34999999958821265	0.3500000053828253
-0.19696969696969702	-0.19696969696969702	0.803030303030303	0.9181590256799375	0.3499999997923993	0.35000000365457345
-0.19191919191919193	-0.19191919191919193	0.8080808080808081	0.918405211320851	0.34999999989534825	0.3500000024693559
-0.18686868686868685	-0.18686868686868685	0.8131313131313131	0.918695351616618	0.34999999994725034	0.35000000166055734
-0.18181818181818177	-0.18181818181818177	0.8181818181818182	0.919011996903896	0.3499999999734147	0.3500000011113476
-0.1767676767676768	-0.1767676767676768	0.8232323232323232	0.9193354349907796	0.34999999998660297	0.3500000007402433
-0.1717171717171717	-0.1717171717171717	0.8282828282828283	0.919645013165999	0.3499999999932499	0.35000000049071583
-0.16666666666666663	-0.16666666666666663	0.8333333333333334	0.9199201027906392	0.34999999999659936	0.35000000032375733
-0.16161616161616166	-0.16161616161616166	0.8383838383838383	0.9201406121921626	0.34999999999828707	0.35000000021259137
-0.15656565656565657	-0.15656565656565657	0.8434343434343434	0.9202871717767611	0.3499999999991373	0.3500000001389348
-0.1515151515151515	-0.1515151515151515	0.8484848484848485	0.9203413466462481	0.3499999999995655	0.3500000000903688
-0.14646464646464652	-0.14646464646464652	0.8535353535353535	0.920286390153631	0.3499999999997811	0.35000000005850207
-0.14141414141414144	-0.14141414141414144	0.8585858585858586	0.9201090402357915	0.3499999999998897	0.350000000037694
-0.13636363636363635	-0.13636363636363635	0.8636363636363636	0.9198026073872094	0.34999999999994436	0.35000000002417275
-0.13131313131313127	-0.13131313131313127	0.8686868686868687	0.9193711073958816	0.3499999999999719	0.3500000000154289
-0.1262626262626263	-0.1262626262626263	0.8737373737373737	0.9188335582719319	0.34999999999998566	0.35000000000980186
-0.12121212121212122	-0.12121212121212122	0.8787878787878788	0.9182269987984759	0.3499999999999927	0.35000000000619796
-0.11616161616161613	-0.11616161616161613	0.8838383838383839	0.917606555074819	0.34999999999999626	0.3500000000039009
-0.11111111111111116	-0.11111111111111116	0.8888888888888888	0.9170411954636051	0.34999999999999803	0.35000000000244386
-0.10606060606060608	-0.10606060606060608	0.8939393939393939	0.9166047483712703	0.349999999999999	0.35000000000152404
-0.101010101010101	-0.101010101010101	0.898989898989899	0.9163631866931241	0.3499999999999995	0.3500000000009461
-0.09595959595959591	-0.09595959595959591	0.9040404040404041	0.9163607609986775	0.34999999999999976	0.35000000000058473
-0.09090909090909094	-0.09090909090909094	0.9090909090909091	0.9166087378146923	0.35	0.35000000000035997
-0.08585858585858586	-0.08585858585858586	0.9141414141414141	0.9170806160197021	0.35	0.35000000000022063
-0.08080808080808077	-0.08080808080808077	0.9191919191919192	0.9177162799601747	0.35	0.35000000000013476
-0.0757575757575758	-0.0757575757575758	0.9242424242424242	0.9184347347015532	0.35	0.3500000000000821
-0.07070707070707072	-0.07070707070707072	0.9292929292929293	0.9191518639256689	0.35	0.35000000000004994
-0.06565656565656564	-0.06565656565656564	0.9343434343434344	0.9197976244512285	0.35	0.3500000000000304
-0.06060606060606055	-0.06060606060606055	0.9393939393939394	0.9203274356787295	0.35	0.3500000000000185
-0.05555555555555558	-0.05555555555555558	0.9444444444444444	0.9207251329324225	0.35	0.35000000000001136
-0.0505050505050505	-0.0505050505050505	0.9494949494949495	0.9209982953250898	0.35	0.3500000000000071
-0.045454545454545414	-0.045454545454545414	0.9545454545454546	0.9211692485210404	0.35	0.35000000000000453
-0.04040404040404044	-0.04040404040404044	0.9595959595959596	0.9212656139452131	0.35	0.35000000000000303
-0.03535353535353536	-0.03535353535353536	0.9646464646464646	0.9213131852510013	0.35	0.3500000000000021
-0.030303030303030276	-0.030303030303030276	0.9696969696969697	0.9213321580434604	0.35	0.3500000000000015
-0.025252525252525304	-0.025252525252525304	0.9747474747474747	0.921336282983044	0.35	0.3500000000000011
-0.02020202020202022	-0.02020202020202022	0.9797979797979798	0.9213338134912282	0.35	0.35000000000000075
-0.015151515151515138	-0.015151515151515138	0.9848484848484849	0.9213291189553825	0.35	0.3500000000000005
-0.010101010101010055	-0.010101010101010055	0.98989898989899	0.9213242099688769	0.35	0.35000000000000026
-0.005050505050505083	-0.005050505050505083	0.9949494949494949	0.9213198512872931	0.35	0.35000000000000003
0.0	0.0	1.0	0.9213162382609424	0.35	0.35


==> input/LWR_TrafficFlowMaximization_congestion_beta5_3.dat <==
-1.0	-1.0	0.0	9.681749652317864e-47	2.515196221650854e-48	0.606629445332276
-0.9949494949494949	-0.9949494949494949	0.005050505050505051	1.2834003280242522e-44	3.1511949234971228e-46	0.6040970076648241
-0.98989898989899	-0.98989898989899	0.010101010101010102	8.583841738297866e-43	1.971909383304227e-44	0.5995547571744296
-0.9848484848484849	-0.9848484848484849	0.015151515151515152	3.8684401203382524e-41	8.217841993957802e-43	0.5937379346618195
-0.9797979797979798	-0.9797979797979798	0.020202020202020204	1.3240154157629785e-39	2.565981835835965e-41	0.5873281549301308
-0.9747474747474747	-0.9747474747474747	0.025252525252525252	3.679188699136362e-38	6.403502874616176e-40	0.5807989256604372
-0.9696969696969697	-0.9696969696969697	0.030303030303030304	8.669402377743026e-37	1.3304378545078845e-38	0.5743907551357285
-0.9646464646464646	-0.9646464646464646	0.03535353535353535	1.7872398664555763e-35	2.3672081713973442e-37	0.5681704048506531
-0.9595959595959596	-0.9595959595959596	0.04040404040404041	3.3024657413374142e-34	3.6822829065582954e-36	0.562114061618514
-0.9545454545454546	-0.9545454545454546	0.045454545454545456	5.5788351459636786e-33	5.087413866900596e-35	0.5561726609512799
-0.9494949494949495	-0.9494949494949495	0.050505050505050504	8.762020072923971e-32	6.321122245183903e-34	0.5503057550242185
-0.9444444444444444	-0.9444444444444444	0.05555555555555555	1.2983328711497025e-30	7.135073901580318e-33	0.5444902710536763
-0.9393939393939394	-0.9393939393939394	0.06060606060606061	1.8385397753805334e-29	7.378050815147457e-32	0.5387168014194724
-0.9343434343434344	-0.9343434343434344	0.06565656565656566	2.5160004920745103e-28	7.0385048641148305e-31	0.5329831735050006
-0.9292929292929293	-0.9292929292929293	0.0707070707070707	3.3588412616051885e-27	6.231971458594073e-30	0.5272897495458172
-0.9242424242424242	-0.9242424242424242	0.07575757575757576	4.4077849708417985e-26	5.147955038680994e-29	0.5216371654337869
-0.9191919191919192	-0.9191919191919192	0.08080808080808081	5.719335732084996e-25	3.9855012039052235e-28	0.5160257118623325
-0.9141414141414141	-0.9141414141414141	0.08585858585858586	7.368902873108652e-24	2.9034479190608093e-27	0.5104554424471945
-0.9090909090909091	-0.9090909090909091	0.09090909090909091	9.454504982377095e-23	1.997478336197778e-26	0.504926444821519
-0.9040404040404041	-0.9040404040404041	0.09595959595959595	1.2101712298371937e-21	1.3019167980174627e-25	0.4994390462027582
-0.898989898989899	-0.898989898989899	0.10101010101010101	1.547040261859846e-20	8.062717533936877e-25	0.4939939139907658
-0.8939393939393939	-0.8939393939393939	0.10606060606060606	1.9763839860930577e-19	4.756957356887778e-24	0.488592081998509
-0.8888888888888888	-0.8888888888888888	0.1111111111111111	2.5240601988655848e-18	2.6803093969975546e-23	0.48323494135062345
-0.8838383838383839	-0.8838383838383839	0.11616161616161616	3.223000175210512e-17	1.4455287450740665e-22	0.4779242226008602
-0.8787878787878788	-0.8787878787878788	0.12121212121212122	4.1151848574088323e-16	7.4776484124958695e-22	0.47266198173405266
-0.8737373737373737	-0.8737373737373737	0.12626262626262627	5.254167947875468e-15	3.7175145392100005e-21	0.4674505935459481
-0.8686868686868687	-0.8686868686868687	0.13131313131313133	6.708293867722003e-14	1.7794831333371433e-20	0.46229275150829996
-0.8636363636363636	-0.8636363636363636	0.13636363636363635	8.564802080315321e-13	8.215844060756491e-20	0.4571914719246138
-0.8585858585858586	-0.8585858585858586	0.1414141414141414	1.0935063563964273e-11	3.664860647200248e-19	0.452150100328899
-0.8535353535353536	-0.8535353535353536	0.14646464646464646	1.3961263520922546e-10	1.5820207040311576e-18	0.44717231863023255
-0.8484848484848485	-0.8484848484848485	0.15151515151515152	1.7824929043197981e-9	6.619070721072165e-18	0.442262151964674
-0.8434343434343434	-0.8434343434343434	0.15656565656565657	2.2757773846721194e-8	2.688290809584007e-17	0.4374239744400239
-0.8383838383838383	-0.8383838383838383	0.16161616161616163	2.9054863982980817e-7	1.0614565326835746e-16	0.43266251297354363
-0.8333333333333334	-0.8333333333333334	0.16666666666666666	3.7080434463507125e-6	4.0805593864411954e-16	0.4279828483038432
-0.8282828282828283	-0.8282828282828283	0.1717171717171717	4.710925024873025e-5	1.5295710415782526e-15	0.42339041207512207
-0.8232323232323232	-0.8232323232323232	0.17676767676767677	0.0005741898422512863	5.598766615813811e-15	0.41889097869146735
-0.8181818181818181	-0.8181818181818181	0.18181818181818182	0.0057278785430404195	2.004149199863519e-14	0.4144906504481762
-0.8131313131313131	-0.8131313131313131	0.18686868686868688	0.0365033505399968	7.026331021289057e-14	0.4101958342832108
-0.8080808080808081	-0.8080808080808081	0.1919191919191919	0.13339355433842895	2.416231015227645e-13	0.4060132083706404
-0.803030303030303	-0.803030303030303	0.19696969696969696	0.29616061060006776	8.162332360735131e-13	0.40194967671909376
-0.797979797979798	-0.797979797979798	0.20202020202020202	0.4516469362191566	2.7127731624366655e-12	0.39801230996818476
-0.7929292929292929	-0.7929292929292929	0.20707070707070707	0.5432475146702674	8.883688374636588e-12	0.39420827072736214
-0.7878787878787878	-0.7878787878787878	0.21212121212121213	0.581169665176605	2.8708237406880938e-11	0.39054472211189156
-0.7828282828282829	-0.7828282828282829	0.21717171717171718	0.594114441387948	9.168445092278908e-11	0.38702871863757915
-0.7777777777777778	-0.7777777777777778	0.2222222222222222	0.5981978754715644	2.8979197663243794e-10	0.38366707937235195
-0.7727272727272727	-0.7727272727272727	0.22727272727272727	0.5994517800811159	9.077776694785665e-10	0.3804662442296062
-0.7676767676767677	-0.7676767676767677	0.23232323232323232	0.599833560744186	2.8219129350559345e-9	0.3774321155246639
-0.7626262626262627	-0.7626262626262627	0.23737373737373738	0.5999494999251982	8.715800441954206e-9	0.3745698883699988
-0.7575757575757576	-0.7575757575757576	0.24242424242424243	0.5999846803840262	2.6776430509403423e-8	0.3718838750850667
-0.7525252525252525	-0.7525252525252525	0.2474747474747475	0.5999953529287907	8.190505993293692e-8	0.36937733042416077
-0.7474747474747474	-0.7474747474747474	0.25252525252525254	0.5999985903757831	2.4966525844613886e-7	0.36705228591556865
-0.7424242424242424	-0.7424242424242424	0.25757575757575757	0.5999995724124082	7.58955306647647e-7	0.36490940275409495
-0.7373737373737373	-0.7373737373737373	0.26262626262626265	0.599999870298173	2.302242360714789e-6	0.3629478532747149
-0.7323232323232323	-0.7323232323232323	0.2676767676767677	0.5999999606570618	6.972231123245443e-6	0.3611652408477881
-0.7272727272727273	-0.7272727272727273	0.2727272727272727	0.5999999880659659	2.1087262789068243e-5	0.3595575669172809
-0.7222222222222222	-0.7222222222222222	0.2777777777777778	0.5999999963800088	6.369867108619384e-5	0.3581192517875039
-0.7171717171717171	-0.7171717171717171	0.2828282828282828	0.5999999989019366	0.00019208665117072187	0.35684321271409014
-0.7121212121212122	-0.7121212121212122	0.2878787878787879	0.5999999996669212	0.0005771461798244896	0.3557209990812111
-0.7070707070707071	-0.7070707070707071	0.29292929292929293	0.5999999998989664	0.0017178328755997356	0.3547429802983351
-0.702020202020202	-0.702020202020202	0.29797979797979796	0.5999999999693532	0.004989874567107809	0.3538985779766195
-0.696969696969697	-0.696969696969697	0.30303030303030304	0.5999999999907037	0.013710429316056804	0.3531765304347429
-0.6919191919191919	-0.6919191919191919	0.30808080808080807	0.5999999999971801	0.03397533691709414	0.3525651750808918
-0.6868686868686869	-0.6868686868686869	0.31313131313131315	0.5999999999991447	0.07236786062707036	0.35205273304382595
-0.6818181818181819	-0.6818181818181819	0.3181818181818182	0.5999999999997405	0.12902930066519908	0.3516275807221124
-0.6767676767676767	-0.6767676767676767	0.32323232323232326	0.5999999999999213	0.1933719826525345	0.3512784946206751
-0.6717171717171717	-0.6717171717171717	0.3282828282828283	0.5999999999999761	0.25064571842500616	0.35099485869005065
-0.6666666666666667	-0.6666666666666667	0.3333333333333333	0.5999999999999928	0.29232388232265255	0.35076682697777617
-0.6616161616161615	-0.6616161616161615	0.3383838383838384	0.5999999999999978	0.3184890194552123	0.3505854382781259
-0.6565656565656566	-0.6565656565656566	0.3434343434343434	0.5999999999999994	0.33340740819822845	0.3504426831735957
-0.6515151515151515	-0.6515151515151515	0.3484848484848485	0.6	0.34144204975848563	0.3503315270269919
-0.6464646464646464	-0.6464646464646464	0.35353535353535354	0.6	0.34563491186534134	0.3502458948586039
-0.6414141414141414	-0.6414141414141414	0.35858585858585856	0.6	0.34778656070839	0.3501806255198895
-0.6363636363636364	-0.6363636363636364	0.36363636363636365	0.6	0.34888110853902077	0.3501314031730237
-0.6313131313131313	-0.6313131313131313	0.3686868686868687	0.6	0.3494353785536178	0.3500946739234292
-0.6262626262626263	-0.6262626262626263	0.37373737373737376	0.6	0.3497153784232475	0.35006755470984796
-0.6212121212121212	-0.6212121212121212	0.3787878787878788	0.6	0.34985663319722465	0.35004774043629894
-0.6161616161616161	-0.6161616161616161	0.3838383838383838	0.6	0.34992783225676577	0.35003341402616855
-0.6111111111111112	-0.6111111111111112	0.3888888888888889	0.6	0.3499636965406046	0.3500231627539102
-0.6060606060606061	-0.6060606060606061	0.3939393939393939	0.6	0.3499817512637963	0.350015902985712
-0.601010101010101	-0.601010101010101	0.398989898989899	0.6	0.3499908346336177	0.3500108144142663
-0.595959595959596	-0.595959595959596	0.40404040404040403	0.6	0.34999540125496775	0.3500072840417992
-0.5909090909090908	-0.5909090909090908	0.4090909090909091	0.6	0.34999769520669327	0.3500048595552863
-0.5858585858585859	-0.5858585858585859	0.41414141414141414	0.6	0.3499988464127261	0.35000321133130946
-0.5808080808080809	-0.5808080808080809	0.41919191919191917	0.6	0.3499994234852634	0.3500021020748201
-0.5757575757575757	-0.5757575757575757	0.42424242424242425	0.6	0.34999971237849836	0.35000136299978346
-0.5707070707070707	-0.5707070707070707	0.4292929292929293	0.6	0.34999985678536616	0.3500008754636526
-0.5656565656565656	-0.5656565656565656	0.43434343434343436	0.6	0.3499999288445523	0.35000055703868793
-0.5606060606060606	-0.5606060606060606	0.4393939393939394	0.6	0.3499999647321025	0.35000035111364486
-0.5555555555555556	-0.5555555555555556	0.4444444444444444	0.6	0.3499999825660883	0.350000219247859
-0.5505050505050505	-0.5505050505050505	0.4494949494949495	0.6	0.3499999914069892	0.3500001356308556
-0.5454545454545454	-0.5454545454545454	0.45454545454545453	0.6	0.34999999577796725	0.3500000831241626
-0.5404040404040404	-0.5404040404040404	0.4595959595959596	0.6	0.3499999979326499	0.35000005047215293
-0.5353535353535354	-0.5353535353535354	0.46464646464646464	0.6	0.3499999989914116	0.3500000303628287
-0.5303030303030303	-0.5303030303030303	0.4696969696969697	0.6	0.3499999995098666	0.35000001809708076
-0.5252525252525253	-0.5252525252525253	0.47474747474747475	0.6	0.34999999976280244	0.3500000106871209
-0.5202020202020202	-0.5202020202020202	0.4797979797979798	0.6	0.3499999998857122	0.35000000625329303
-0.5151515151515151	-0.5151515151515151	0.48484848484848486	0.6	0.34999999994518677	0.3500000036254557
-0.5101010101010102	-0.5101010101010102	0.4898989898989899	0.6	0.3499999999738379	0.35000000208272564
-0.505050505050505	-0.505050505050505	0.494949494949495	0.6	0.34999999998757564	0.35000000118556945
-0.5	-0.5	0.5	0.6	0.34999999999413045	0.35000000066873976
-0.4949494949494949	-0.4949494949494949	0.5050505050505051	0.6	0.34999999999724196	0.35000000037379403
-0.48989898989898994	-0.48989898989898994	0.51010101010101	0.6	0.3499999999987112	0.3500000002070438
-0.48484848484848486	-0.48484848484848486	0.5151515151515151	0.6	0.3499999999994011	0.3500000001136467
-0.4797979797979798	-0.4797979797979798	0.5202020202020202	0.6	0.34999999999972325	0.35000000006181947
-0.4747474747474747	-0.4747474747474747	0.5252525252525253	0.6	0.34999999999987275	0.35000000003332565
-0.4696969696969697	-0.4696969696969697	0.5303030303030303	0.6000000000000003	0.34999999999994175	0.35000000001780446
-0.46464646464646464	-0.46464646464646464	0.5353535353535354	0.6000000000000012	0.34999999999997344	0.35000000000942727
-0.45959595959595956	-0.45959595959595956	0.5404040404040404	0.6000000000000044	0.3499999999999878	0.3500000000049473
-0.4545454545454546	-0.4545454545454546	0.5454545454545454	0.600000000000014	0.3499999999999944	0.35000000000257325
-0.4494949494949495	-0.4494949494949495	0.5505050505050505	0.6000000000000388	0.3499999999999974	0.3500000000013266
-0.4444444444444444	-0.4444444444444444	0.5555555555555556	0.6000000000000997	0.34999999999999876	0.35000000000067794
-0.43939393939393945	-0.43939393939393945	0.5606060606060606	0.6000000000002425	0.34999999999999937	0.3500000000003434
-0.43434343434343436	-0.43434343434343436	0.5656565656565656	0.6000000000005662	0.3499999999999997	0.3500000000001725
-0.4292929292929293	-0.4292929292929293	0.5707070707070707	0.6000000000012814	0.3499999999999999	0.35000000000008596
-0.4242424242424242	-0.4242424242424242	0.5757575757575758	0.6000000000028267	0.35	0.35000000000004244
-0.4191919191919192	-0.4191919191919192	0.5808080808080808	0.6000000000061003	0.35	0.3500000000000209
-0.41414141414141414	-0.41414141414141414	0.5858585858585859	0.6000000000129152	0.35	0.3500000000000102
-0.40909090909090906	-0.40909090909090906	0.5909090909090909	0.6000000000268774	0.35	0.35000000000000503
-0.4040404040404041	-0.4040404040404041	0.5959595959595959	0.6000000000550625	0.35	0.3500000000000025
-0.398989898989899	-0.398989898989899	0.601010101010101	0.6000000001111778	0.35	0.35000000000000125
-0.3939393939393939	-0.3939393939393939	0.6060606060606061	0.60000000022145	0.35	0.35000000000000064
-0.38888888888888884	-0.38888888888888884	0.6111111111111112	0.6000000004354656	0.35	0.3500000000000003
-0.38383838383838387	-0.38383838383838387	0.6161616161616161	0.6000000008459081	0.35	0.3500000000000001
-0.3787878787878788	-0.3787878787878788	0.6212121212121212	0.6000000016240934	0.35	0.35
-0.3737373737373737	-0.3737373737373737	0.6262626262626263	0.6000000030832768	0.35	0.35
-0.36868686868686873	-0.36868686868686873	0.6313131313131313	0.6000000057902574	0.35	0.35
-0.36363636363636365	-0.36363636363636365	0.6363636363636364	0.600000010760137	0.35	0.35
-0.35858585858585856	-0.35858585858585856	0.6414141414141414	0.6000000197928334	0.35	0.35
-0.3535353535353535	-0.3535353535353535	0.6464646464646465	0.6000000360489294	0.35	0.35
-0.3484848484848485	-0.3484848484848485	0.6515151515151515	0.6000000650258583	0.35	0.35
-0.3434343434343434	-0.3434343434343434	0.6565656565656566	0.6000001161976986	0.35	0.35
-0.33838383838383834	-0.33838383838383834	0.6616161616161617	0.6000002057454357	0.35	0.35
-0.33333333333333337	-0.33333333333333337	0.6666666666666666	0.6000003610641541	0.35	0.35
-0.3282828282828283	-0.3282828282828283	0.6717171717171717	0.6000006281426123	0.35	0.35
-0.3232323232323232	-0.3232323232323232	0.6767676767676768	0.6000010835506426	0.35	0.35
-0.31818181818181823	-0.31818181818181823	0.6818181818181818	0.6000018537650676	0.35	0.35
-0.31313131313131315	-0.31313131313131315	0.6868686868686869	0.6000031461038323	0.35	0.35
-0.30808080808080807	-0.30808080808080807	0.6919191919191919	0.6000052979058355	0.35	0.35
-0.303030303030303	-0.303030303030303	0.696969696969697	0.600008854220246	0.35	0.35
-0.297979797979798	-0.297979797979798	0.702020202020202	0.6000146897999202	0.35	0.35
-0.29292929292929293	-0.29292929292929293	0.7070707070707071	0.6000241995966098	0.35	0.35
-0.28787878787878785	-0.28787878787878785	0.7121212121212122	0.600039594673281	0.35	0.35
-0.2828282828282829	-0.2828282828282829	0.7171717171717171	0.6000643596138114	0.35	0.35
-0.2777777777777778	-0.2777777777777778	0.7222222222222222	0.6001039562354917	0.35	0.35
-0.2727272727272727	-0.2727272727272727	0.7272727272727273	0.6001669011393066	0.35	0.35
-0.2676767676767676	-0.2676767676767676	0.7323232323232324	0.6002664074688017	0.35	0.35
-0.26262626262626265	-0.26262626262626265	0.7373737373737373	0.6004228719702669	0.35000000000000003	0.35
-0.25757575757575757	-0.25757575757575757	0.7424242424242424	0.6006676154656698	0.35000000000000037	0.35
-0.2525252525252525	-0.2525252525252525	0.7474747474747475	0.6010484532311374	0.3500000000000015	0.35
-0.24747474747474751	-0.24747474747474751	0.7525252525252525	0.6016378721033298	0.350000000000004	0.35
-0.24242424242424243	-0.24242424242424243	0.7575757575757576	0.6025447723350242	0.3500000000000106	0.35
-0.23737373737373735	-0.23737373737373735	0.7626262626262627	0.6039307416785687	0.3500000000000279	0.35
-0.23232323232323238	-0.23232323232323238	0.7676767676767676	0.606031295527899	0.3500000000000731	0.35
-0.2272727272727273	-0.2272727272727273	0.7727272727272727	0.6091806611250755	0.35000000000019116	0.35
-0.2222222222222222	-0.2222222222222222	0.7777777777777778	0.6138341389954309	0.3500000000004994	0.35
-0.21717171717171713	-0.21717171717171713	0.7828282828282829	0.6205731368989006	0.35000000000130255	0.35
-0.21212121212121215	-0.21212121212121215	0.7878787878787878	0.630064470425002	0.35000000000339143	0.35
-0.20707070707070707	-0.20707070707070707	0.7929292929292929	0.6429341373876077	0.35000000000881687	0.35
-0.202020202020202	-0.202020202020202	0.797979797979798	0.6595276432395453	0.35000000002289106	0.35
-0.19696969696969702	-0.19696969696969702	0.803030303030303	0.6795956197849754	0.3500000000593652	0.35
-0.19191919191919193	-0.19191919191919193	0.8080808080808081	0.7020635027030634	0.35000000015381344	0.35
-0.18686868686868685	-0.18686868686868685	0.8131313131313131	0.7251152216214759	0.3500000003982244	0.35
-0.18181818181818177	-0.18181818181818177	0.8181818181818182	0.7466838615482416	0.35000000103038703	0.35
-0.1767676767676768	-0.1767676767676768	0.8232323232323232	0.7651223795371086	0.3500000026648462	0.35
-0.1717171717171717	-0.1717171717171717	0.8282828282828283	0.7796455127845596	0.35000000688962446	0.35
-0.16666666666666663	-0.16666666666666663	0.8333333333333334	0.79032546335517	0.35000001780803097	0.35
-0.16161616161616166	-0.16161616161616166	0.8383838383838383	0.7977721716261802	0.35000004602269436	0.35
-0.15656565656565657	-0.15656565656565657	0.8434343434343434	0.8027711607871573	0.3500001189315485	0.35
-0.1515151515151515	-0.1515151515151515	0.8484848484848485	0.8060468319792158	0.35000030733999504	0.35
-0.14646464646464652	-0.14646464646464652	0.8535353535353535	0.8081676313131076	0.3500007942578596	0.35
-0.14141414141414144	-0.14141414141414144	0.8585858585858586	0.8095397467412655	0.3500020527834814	0.35
-0.13636363636363635	-0.13636363636363635	0.8636363636363636	0.8104368402327304	0.3500053061205921	0.35
-0.13131313131313127	-0.13131313131313127	0.8686868686868687	0.8110359056275905	0.3500137173093397	0.35
-0.1262626262626263	-0.1262626262626263	0.8737373737373737	0.8114475891171011	0.35003546597926277	0.35
-0.12121212121212122	-0.12121212121212122	0.8787878787878788	0.8117387570740761	0.3500917016744901	0.35
-0.11616161616161613	-0.11616161616161613	0.8838383838383839	0.8119486163569459	0.350237076549635	0.35
-0.11111111111111116	-0.11111111111111116	0.8888888888888888	0.8121003228621502	0.3506125727615737	0.35
-0.10606060606060608	-0.10606060606060608	0.8939393939393939	0.8122095142539405	0.35158021632717623	0.35
-0.101010101010101	-0.101010101010101	0.898989898989899	0.8122904168230001	0.3540587395992518	0.35
-0.09595959595959591	-0.09595959595959591	0.9040404040404041	0.8123595071795733	0.3603103111448804	0.35
-0.09090909090909094	-0.09090909090909094	0.9090909090909091	0.8124363566628447	0.37549842630150476	0.35
-0.08585858585858586	-0.08585858585858586	0.9141414141414141	0.8125413179046217	0.409420895014514	0.35
-0.08080808080808077	-0.08080808080808077	0.9191919191919192	0.8126901014325533	0.4738190464275282	0.35
-0.0757575757575758	-0.0757575757575758	0.9242424242424242	0.8128860019649816	0.5685242197147553	0.35
-0.07070707070707072	-0.07070707070707072	0.9292929292929293	0.8131116424800987	0.6691796298862603	0.35
-0.06565656565656564	-0.06565656565656564	0.9343434343434344	0.8133237243423648	0.7446938865181584	0.35
-0.06060606060606055	-0.06060606060606055	0.9393939393939394	0.8134560557385259	0.7858221482533788	0.35
-0.05555555555555558	-0.05555555555555558	0.9444444444444444	0.8134364641106986	0.803371271393238	0.35
-0.0505050505050505	-0.0505050505050505	0.9494949494949495	0.8132191962059508	0.8097163853888122	0.35
-0.045454545454545414	-0.045454545454545414	0.9545454545454546	0.8128242596846768	0.8116260609419865	0.35
-0.04040404040404044	-0.04040404040404044	0.9595959595959596	0.8123623914712627	0.8119547653958644	0.35
-0.03535353535353536	-0.03535353535353536	0.9646464646464646	0.8120195860638901	0.8118810643515963	0.35
-0.030303030303030276	-0.030303030303030276	0.9696969696969697	0.8119900417291714	0.8119429701563924	0.35
-0.025252525252525304	-0.025252525252525304	0.9747474747474747	0.8123807826321012	0.8123648041227594	0.35
-0.02020202020202022	-0.02020202020202022	0.9797979797979798	0.8131437938611905	0.813138392020687	0.35
-0.015151515151515138	-0.015151515151515138	0.9848484848484849	0.81408876815633	0.8140869593880958	0.35
-0.010101010101010055	-0.010101010101010055	0.98989898989899	0.8149780322937132	0.8149774382793329	0.35
-0.005050505050505083	-0.005050505050505083	0.9949494949494949	0.8156410853089079	0.8156408977203745	0.35
0.0	0.0	1.0	0.8160320652166426	0.8160320109304952	0.35


==> input/LWR_TrafficFlowMaximization_congestion_beta5_4.dat <==
-1.0	-1.0	0.0	1.0363284231349362e-94	2.692250293452302e-96	0.6023773305511244
-0.9949494949494949	-0.9949494949494949	0.005050505050505051	2.6562001021533073e-92	6.704679061443414e-94	0.6016021905715478
-0.98989898989899	-0.98989898989899	0.010101010101010102	3.4107336909453585e-90	8.342130762914506e-92	0.6001184101235091
-0.9848484848484849	-0.9848484848484849	0.015151515151515152	2.9262022587694745e-88	6.914369165928216e-90	0.5980360247414522
-0.9797979797979798	-0.9797979797979798	0.020202020202020204	1.8875718918676643e-86	4.2949558313967274e-88	0.5954870456367535
-0.9747474747474747	-0.9747474747474747	0.025252525252525252	9.768101260795137e-85	2.132679972739832e-86	0.5926052677046494
-0.9696969696969697	-0.9696969696969697	0.030303030303030304	4.225782547174954e-83	8.81828114734905e-85	0.5895108245120364
-0.9646464646464646	-0.9646464646464646	0.03535353535353535	1.5725474559104577e-81	3.1229831819056755e-83	0.5863008896300932
-0.9595959595959596	-0.9595959595959596	0.04040404040404041	5.14107157210808e-80	9.670289555556206e-82	0.5830463132969448
-0.9545454545454546	-0.9545454545454546	0.045454545454545456	1.5007997655214337e-78	2.659713125015897e-80	0.5797929561880445
-0.9494949494949495	-0.9494949494949495	0.050505050505050504	3.963369501576519e-77	6.5788906826665e-79	0.5765660222732508
-0.9444444444444444	-0.9444444444444444	0.05555555555555555	9.570597643314923e-76	1.4782914129747604e-77	0.573375692961914
-0.9393939393939394	-0.9393939393939394	0.06060606060606061	2.1324924434342776e-74	3.0427294645980037e-76	0.5702226855757712
-0.9343434343434344	-0.9343434343434344	0.06565656565656566	4.418970251967264e-73	5.776853747803484e-75	0.5671028469137351
-0.9292929292929293	-0.9292929292929293	0.0707070707070707	8.575418744977038e-72	1.017710125910885e-73	0.5640103977962491
-0.9242424242424242	-0.9242424242424242	0.07575757575757576	1.5682266966631713e-70	1.6721900191779474e-72	0.5609398506346005
-0.9191919191919192	-0.9191919191919192	0.08080808080808081	2.718172477338598e-69	2.5740280145242506e-71	0.5578868696485022
-0.9141414141414141	-0.9141414141414141	0.08585858585858586	4.489392598912233e-68	3.726574119212068e-70	0.5548484324657503
-0.9090909090909091	-0.9090909090909091	0.09090909090909091	7.101359894669028e-67	5.091943573729965e-69	0.5518226242428653
-0.9040404040404041	-0.9040404040404041	0.09595959595959595	1.081038571219312e-65	6.586891390571084e-68	0.548808307506883
-0.898989898989899	-0.898989898989899	0.10101010101010101	1.5911340571223178e-64	8.089258143675494e-67	0.5458048111485118
-0.8939393939393939	-0.8939393939393939	0.10606060606060606	2.2744754591942474e-63	9.454943024030542e-66	0.542811700149725
-0.8888888888888888	-0.8888888888888888	0.1111111111111111	3.17120648223647e-62	1.0541949797851908e-64	0.539828634606169
-0.8838383838383839	-0.8838383838383839	0.11616161616161616	4.330098862408126e-61	1.1235621177776178e-63	0.5368553003757809
-0.8787878787878788	-0.8787878787878788	0.12121212121212122	5.812207245585329e-60	1.1468679239425367e-62	0.5338913863250837
-0.8737373737373737	-0.8737373737373737	0.12626262626262627	7.695682544306485e-59	1.1231275689795174e-61	0.530936586086804
-0.8686868686868687	-0.8686868686868687	0.13131313131313133	1.0081782276116312e-57	1.0569254801844981e-60	0.5279906089635271
-0.8636363636363636	-0.8636363636363636	0.13636363636363635	1.3102187904711702e-56	9.572100540427568e-60	0.5250531912735216
-0.8585858585858586	-0.8585858585858586	0.1414141414141414	1.692787713008033e-55	8.354476870770946e-59	0.522124104402251
-0.8535353535353536	-0.8535353535353536	0.14646464646464646	2.1779984107730307e-54	7.036235723719623e-58	0.5192031588384045
-0.8484848484848485	-0.8484848484848485	0.15151515151515152	2.7943292943905275e-53	5.725235217354894e-57	0.5162902049236534
-0.8434343434343434	-0.8434343434343434	0.15656565656565657	3.578323862670446e-52	4.505752231567228e-56	0.5133851314841025
-0.8383838383838383	-0.8383838383838383	0.16161616161616163	4.576753744170312e-51	3.433374646562955e-55	0.5104878634182275
-0.8333333333333334	-0.8333333333333334	0.16666666666666666	5.849385182324026e-50	2.535633439807884e-54	0.5075983590197656
-0.8282828282828283	-0.8282828282828283	0.1717171717171717	7.472523858357028e-49	1.816643421842672e-53	0.504716607500458
-0.8232323232323232	-0.8232323232323232	0.17676767676767677	9.543556706964428e-48	1.2637312960490977e-52	0.5018426269290867
-0.8181818181818181	-0.8181818181818181	0.18181818181818182	1.2186766171132946e-46	8.542890105714477e-52	0.49897646263987
-0.8131313131313131	-0.8131313131313131	0.18686868686868688	1.5560766245234824e-45	5.616479980992084e-51	0.4961181860743261
-0.8080808080808081	-0.8080808080808081	0.1919191919191919	1.9868005375234317e-44	3.593849604350901e-50	0.49326789398488385
-0.803030303030303	-0.803030303030303	0.19696969696969696	2.536690452782789e-43	2.2397676103253994e-49	0.4904257079247919
-0.797979797979798	-0.797979797979798	0.20202020202020202	3.238735669431265e-42	1.3604729284857992e-48	0.4875917739608612
-0.7929292929292929	-0.7929292929292929	0.20707070707070707	4.135051598390022e-41	8.059420785329143e-48	0.48476626256252403
-0.7878787878787878	-0.7878787878787878	0.21212121212121213	5.279406217878633e-40	4.659244547042396e-47	0.48194936863663046
-0.7828282828282829	-0.7828282828282829	0.21717171717171718	6.74044554809889e-39	2.6301731608641675e-46	0.47914131168978735
-0.7777777777777778	-0.7777777777777778	0.2222222222222222	8.60581158272873e-38	1.4506388460832888e-45	0.47634233610840904
-0.7727272727272727	-0.7727272727272727	0.22727272727272727	1.0987399673117983e-36	7.821314233319088e-45	0.47355271155158857
-0.7676767676767677	-0.7676767676767677	0.23232323232323232	1.4028070726379195e-35	4.1245458335353705e-44	0.47077273345436266
-0.7626262626262627	-0.7626262626262627	0.23737373737373738	1.7910220853949131e-34	2.1284863436521055e-43	0.46800272363984985
-0.7575757575757576	-0.7575757575757576	0.24242424242424243	2.2866722530257487e-33	1.0754218212762637e-42	0.4652430310388064
-0.7525252525252525	-0.7525252525252525	0.2474747474747475	2.919489357760217e-32	5.3224077370429376e-42	0.4624940325148402
-0.7474747474747474	-0.7474747474747474	0.25252525252525254	3.7274331917897983e-31	2.5814315026051555e-41	0.45975613379310615
-0.7424242424242424	-0.7424242424242424	0.25757575757575757	4.758968592031565e-30	1.2275308487626151e-40	0.45702977048988047
-0.7373737373737373	-0.7373737373737373	0.26262626262626265	6.075972623632344e-29	5.72551587219742e-40	0.45431540923999936
-0.7323232323232323	-0.7323232323232323	0.2676767676767677	7.757446300989783e-28	2.6205573974946182e-39	0.45161354891868916
-0.7272727272727273	-0.7272727272727273	0.2727272727272727	9.904253495498239e-27	1.177475607943704e-38	0.44892472195377575
-0.7222222222222222	-0.7222222222222222	0.2777777777777778	1.2645171295382566e-25	5.19598730004724e-38	0.4462494957235616
-0.7171717171717171	-0.7171717171717171	0.2828282828282828	1.61446147509271e-24	2.252774671569633e-37	0.44358847403476465
-0.7121212121212122	-0.7121212121212122	0.2878787878787879	2.0612499377062984e-23	9.600058243620982e-37	0.4409422986737683
-0.7070707070707071	-0.7070707070707071	0.29292929292929293	2.631683301949363e-22	4.0226027657995823e-36	0.43831165102300434
-0.702020202020202	-0.702020202020202	0.29797979797979796	3.3599792412492967e-21	1.658007854248409e-35	0.43569725373254664
-0.696969696969697	-0.696969696969697	0.30303030303030304	4.289824878713078e-20	6.724807969098811e-35	0.43309987243489845
-0.6919191919191919	-0.6919191919191919	0.30808080808080807	5.476997376674376e-19	2.6850597653005214e-34	0.43052031748848063
-0.6868686868686869	-0.6868686868686869	0.31313131313131315	6.992709752077226e-18	1.0557846382695766e-33	0.42795944573243794
-0.6818181818181819	-0.6818181818181819	0.3181818181818182	8.927882617769819e-17	4.0898812054138215e-33	0.42541816223203766
-0.6767676767676767	-0.6767676767676767	0.32323232323232326	1.1398598091816881e-15	1.561447060852894e-32	0.42289742199011804
-0.6717171717171717	-0.6717171717171717	0.3282828282828283	1.4553063029745297e-14	5.877509558253061e-32	0.42039823159571027
-0.6666666666666667	-0.6666666666666667	0.3333333333333333	1.858049927172847e-13	2.1821205645741625e-31	0.4179216507760964
-0.6616161616161615	-0.6616161616161615	0.3383838383838384	2.3722494185428025e-12	7.993836262230153e-31	0.4154687938131576
-0.6565656565656566	-0.6565656565656566	0.3434343434343434	3.028749230101569e-11	2.8906604810737446e-30	0.4130408307789111
-0.6515151515151515	-0.6515151515151515	0.3484848484848485	3.8669296178454357e-10	1.0322415725371474e-29	0.41063898853866215
-0.6464646464646464	-0.6464646464646464	0.35353535353535354	4.937066760103526e-9	3.6415678730371815e-29	0.4082645514632376
-0.6414141414141414	-0.6414141414141414	0.35858585858585856	6.303314023784075e-8	1.2697035032881593e-28	0.4059188617844187
-0.6363636363636364	-0.6363636363636364	0.36363636363636365	8.04698760473509e-7	4.3773484099119205e-28	0.40360331952005335
-0.6313131313131313	-0.6313131313131313	0.3686868686868687	1.0262441844063081e-5	1.4928188634719133e-27	0.4013193818875845
-0.6262626262626263	-0.6262626262626263	0.37373737373737376	0.00012937140572528242	5.038335612747574e-27	0.39906856211709824
-0.6212121212121212	-0.6212121212121212	0.3787878787878788	0.0014973252360557584	1.6836522332962805e-26	0.3968524275677732
-0.6161616161616161	-0.6161616161616161	0.3838383838383838	0.012817592270216392	5.573254594457225e-26	0.39467259704517227
-0.6111111111111112	-0.6111111111111112	0.3888888888888889	0.06548084779384353	1.828381505941365e-25	0.39253073721160703
-0.6060606060606061	-0.6060606060606061	0.3939393939393939	0.19362669809656866	5.9475828798341275e-25	0.3904285579783858
-0.601010101010101	-0.601010101010101	0.398989898989899	0.3639794635982618	1.9193217182756193e-24	0.3883678067677438
-0.595959595959596	-0.595959595959596	0.40404040404040403	0.4965343250699179	6.147652849502034e-24	0.3863502615343874
-0.5909090909090908	-0.5909090909090908	0.4090909090909091	0.5630777912107223	1.9554549058834823e-23	0.3843777224426519
-0.5858585858585859	-0.5858585858585859	0.41414141414141414	0.5881250418115846	6.179973917684636e-23	0.3824520021061194
-0.5808080808080809	-0.5808080808080809	0.41919191919191917	0.5963291676530436	1.9415510645500794e-22	0.3805749143130409
-0.5757575757575757	-0.5757575757575757	0.42424242424242425	0.5988800131230468	6.066739312045542e-22	0.378748261183877
-0.5707070707070707	-0.5707070707070707	0.4292929292929293	0.599659727030846	1.886355754011783e-21	0.37697381873745733
-0.5656565656565656	-0.5656565656565656	0.43434343434343436	0.5998968294047987	5.8393663312036794e-21	0.3752533208802063
-0.5606060606060606	-0.5606060606060606	0.4393939393939394	0.5999688590574206	1.8004735367497527e-20	0.37358844187888207
-0.5555555555555556	-0.5555555555555556	0.4444444444444444	0.5999908022630875	5.532009943135835e-20	0.37198077743121993
-0.5505050505050505	-0.5505050505050505	0.4494949494949495	0.5999975976973592	1.6944949731381864e-19	0.3704318245101713
-0.5454545454545454	-0.5454545454545454	0.45454545454545453	0.5999998741742152	5.176460643925635e-19	0.3689429602248857
-0.5404040404040404	-0.5404040404040404	0.4595959595959596	0.600000897414466	1.5776915856384924e-18	0.3675154200133042
-0.5353535353535354	-0.5353535353535354	0.46464646464646464	0.6000017214266878	4.7990509711785356e-18	0.36615027555457547
-0.5303030303030303	-0.5303030303030303	0.4696969696969697	0.6000027630941954	1.4573568349421733e-17	0.36484841286104946
-0.5252525252525253	-0.5252525252525253	0.47474747474747475	0.6000042976947755	4.419493719437793e-17	0.36361051107523035
-0.5202020202020202	-0.5202020202020202	0.4797979797979798	0.6000066364692438	1.338689216329074e-16	0.36243702255208593
-0.5151515151515151	-0.5151515151515151	0.48484848484848486	0.6000102220493725	4.0511509938169344e-16	0.36132815484647124
-0.5101010101010102	-0.5101010101010102	0.4898989898989899	0.600015720758151	1.2250288920833966e-15	0.3602838552440901
-0.505050505050505	-0.505050505050505	0.494949494949495	0.600024147130219	3.702109646499754e-15	0.3593037984677362
-0.5	-0.5	0.5	0.6000370486727137	1.118258465316773e-14	0.3583873781547412
-0.4949494949494949	-0.4949494949494949	0.5050505050505051	0.600056785629467	3.376527842102152e-14	0.35753370263420375
-0.48989898989898994	-0.48989898989898994	0.51010101010101	0.6000869561000214	1.0192260284876784e-13	0.35674159543307815
-0.48484848484848486	-0.48484848484848486	0.5151515151515151	0.600133041958719	3.075900422925373e-13	0.35600960081017785
-0.4797979797979798	-0.4797979797979798	0.5202020202020202	0.6002033890351648	9.281092321928087e-13	0.3553359944605987
-0.4747474747474747	-0.4747474747474747	0.5252525252525253	0.6003106914257029	2.8000730720021225e-12	0.35471879935642076
-0.4696969696969697	-0.4696969696969697	0.5303030303030303	0.6004742319445037	8.44689994403734e-12	0.3541558065013759
-0.46464646464646464	-0.46464646464646464	0.5353535353535354	0.6007232470177726	2.547968071549651e-11	0.35364460018774807
-0.45959595959595956	-0.45959595959595956	0.5404040404040404	0.6011019412497721	7.685419101910363e-11	0.35318258716427003
-0.4545454545454546	-0.4545454545454546	0.5454545454545454	0.6016768701604795	2.3180580167631383e-10	0.35276702896544654
-0.4494949494949495	-0.4494949494949495	0.5505050505050505	0.6025476021660436	6.99147570240146e-10	0.35239507652584573
-0.4444444444444444	-0.4444444444444444	0.5555555555555556	0.6038616434369553	2.1086505938140625e-9	0.3520638061158802
-0.43939393939393945	-0.43939393939393945	0.5606060606060606	0.6058342604614122	6.359662927926675e-9	0.35177025559416636
-0.43434343434343436	-0.43434343434343436	0.5656565656565656	0.6087724112687328	1.9180461786073533e-8	0.3515114599782152
-0.4292929292929293	-0.4292929292929293	0.5707070707070707	0.6130982938522426	5.7846983268976245e-8	0.3512844853889951
-0.4242424242424242	-0.4242424242424242	0.5757575757575758	0.6193603622452478	1.744615455085801e-7	0.3510864605215146
-0.4191919191919192	-0.4191919191919192	0.5808080808080808	0.6282071973663435	5.261576205502261e-7	0.3509146049257772
-0.41414141414141414	-0.41414141414141414	0.5858585858585859	0.6402866128928383	1.5868177358152155e-6	0.35076625354087493
-0.40909090909090906	-0.40909090909090906	0.5909090909090909	0.6560357130944272	4.7854831286037456e-6	0.3506388770989118
-0.4040404040404041	-0.4040404040404041	0.5959595959595959	0.6753779015709495	1.4430747228143655e-5	0.3505300981938815
-0.398989898989899	-0.398989898989899	0.601010101010101	0.6974531324793205	4.350563786906199e-5	0.3504377029831359
-0.3939393939393939	-0.3939393939393939	0.6060606060606061	0.7206052551082888	0.00013106414903759045	0.350359648646624
-0.38888888888888884	-0.38888888888888884	0.6111111111111112	0.7427757824834967	0.0003939808384469596	0.35029406686454545
-0.38383838383838387	-0.38383838383838387	0.6161616161616161	0.7621615189782569	0.0011768268709581179	0.3502392636826045
-0.3787878787878788	-0.3787878787878788	0.6212121212121212	0.7777442835325095	0.003454594890784421	0.3501937162131718
-0.3737373737373737	-0.3737373737373737	0.6262626262626263	0.7893992176824245	0.009720575176691372	0.3501560666700854
-0.36868686868686873	-0.36868686868686873	0.6313131313131313	0.7976319455443539	0.025116329393025386	0.3501251142561592
-0.36363636363636365	-0.36363636363636365	0.6363636363636364	0.8032073421594476	0.05665025706882218	0.35009980541882857
-0.35858585858585856	-0.35858585858585856	0.6414141414141414	0.8068758660207388	0.10759362356687555	0.35007922296486815
-0.3535353535353535	-0.3535353535353535	0.6464646464646465	0.8092468516726785	0.17095437953573325	0.35006257448442474
-0.3484848484848485	-0.3484848484848485	0.6515151515151515	0.8107652628723994	0.23213854483332302	0.3500491804825234
-0.3434343434343434	-0.3434343434343434	0.6565656565656566	0.8117359356593999	0.27963950686589545	0.3500384625572844
-0.33838383838383834	-0.33838383838383834	0.6616161616161617	0.8123596532141824	0.31084836334860805	0.3500299319024208
-0.33333333333333337	-0.33333333333333337	0.6666666666666666	0.8127654680904048	0.32915870984621803	0.35002317835061214
-0.3282828282828283	-0.3282828282828283	0.6717171717171717	0.8130350606419141	0.339184452260253	0.35001786011675234
-0.3232323232323232	-0.3232323232323232	0.6767676767676768	0.8132196113922504	0.34446410593813165	0.3500136943478224
-0.31818181818181823	-0.31818181818181823	0.6818181818181818	0.8133509603030515	0.34718685021593143	0.3500104485404754
-0.31313131313131315	-0.31313131313131315	0.6868686868686869	0.813448795828817	0.3485757504481241	0.3500079328489894
-0.30808080808080807	-0.30808080808080807	0.6919191919191919	0.8135252196040806	0.3492802889548713	0.35000599327514986
-0.303030303030303	-0.303030303030303	0.696969696969697	0.8135876260564949	0.3496366594561512	0.3500045057075998
-0.297979797979798	-0.297979797979798	0.702020202020202	0.8136405185698776	0.3498166593218771	0.35000337076065685
-0.29292929292929293	-0.29292929292929293	0.7070707070707071	0.8136866603028461	0.34990750949813015	0.35000250935080174
-0.28787878787878785	-0.28787878787878785	0.7121212121212122	0.8137278083244643	0.349953346822539	0.3500018589421262
-0.2828282828282829	-0.2828282828282829	0.7171717171717171	0.8137651826418525	0.34997646916897107	0.35000137038912055
-0.2777777777777778	-0.2777777777777778	0.7222222222222222	0.8137997600066833	0.34998813201033663	0.35000100530541695
-0.2727272727272727	-0.2727272727272727	0.7272727272727273	0.8138324443412999	0.3499940144947762	0.3500007338897112
-0.2676767676767676	-0.2676767676767676	0.7323232323232324	0.8138641434901199	0.3499969815956706	0.35000053314435753
-0.26262626262626265	-0.26262626262626265	0.7373737373737373	0.8138957707456991	0.3499984786335517	0.3500003854274806
-0.25757575757575757	-0.25757575757575757	0.7424242424242424	0.8139281858178828	0.34999923516038894	0.3500002772853883
-0.2525252525252525	-0.2525252525252525	0.7474747474747475	0.8139620910775819	0.349999620607383	0.35000019851821385
-0.24747474747474751	-0.24747474747474751	0.7525252525252525	0.8139979028705879	0.3499998251239287	0.3500001414377765
-0.24242424242424243	-0.24242424242424243	0.7575757575757576	0.8140356224460925	0.34999995454440985	0.35000010028241707
-0.23737373737373735	-0.23737373737373735	0.7626262626262627	0.8140747346198459	0.3500000880379739	0.35000007075890505
-0.23232323232323238	-0.23232323232323238	0.7676767676767676	0.8141141628812701	0.3500003325104957	0.35000004968633697
-0.2272727272727273	-0.2272727272727273	0.7727272727272727	0.8141523058184303	0.35000091581569187	0.3500000347212259
-0.2222222222222222	-0.2222222222222222	0.7777777777777778	0.8141871707188532	0.35000240458259235	0.3500000241467088
-0.21717171717171713	-0.21717171717171713	0.7828282828282829	0.8142166062464795	0.3500062576692622	0.35000001671199465
-0.21212121212121215	-0.21212121212121215	0.7878787878787878	0.8142386186274737	0.3500162570992379	0.3500000115108848
-0.20707070707070707	-0.20707070707070707	0.7929292929292929	0.8142517373926488	0.3500422194906003	0.35000000789045105
-0.202020202020202	-0.202020202020202	0.797979797979798	0.8142553808322702	0.35010962251269934	0.3500000053828253
-0.19696969696969702	-0.19696969696969702	0.803030303030303	0.814250161503672	0.35028453566595324	0.35000000365457345
-0.19191919191919193	-0.19191919191919193	0.8080808080808081	0.8142380713215539	0.35073791881071703	0.3500000024693559
-0.18686868686868685	-0.18686868686868685	0.8131313131313131	0.8142224954197586	0.3519096704190558	0.35000000166055734
-0.18181818181818177	-0.18181818181818177	0.8181818181818182	0.8142080235460155	0.3549155071918218	0.3500000011113476
-0.1767676767676768	-0.1767676767676768	0.8232323232323232	0.8142000545350505	0.36248308705395044	0.3500000007402433
-0.1717171717171717	-0.1717171717171717	0.8282828282828283	0.8142042189384683	0.38069528934869384	0.35000000049071583
-0.16666666666666663	-0.16666666666666663	0.8333333333333334	0.8142256718382574	0.4204027783902957	0.35000000032375733
-0.16161616161616166	-0.16161616161616166	0.8383838383838383	0.8142683273312957	0.49246314179611644	0.35000000021259137
-0.15656565656565657	-0.15656565656565657	0.8434343434343434	0.8143341152121025	0.5917917230401272	0.3500000001389348
-0.1515151515151515	-0.1515151515151515	0.8484848484848485	0.8144223394624408	0.689643517474731	0.3500000000903688
-0.14646464646464652	-0.14646464646464652	0.8535353535353535	0.8145292117934705	0.7576767307045205	0.35000000005850207
-0.14141414141414144	-0.14141414141414144	0.8585858585858586	0.8146476292133001	0.7924755313324572	0.350000000037694
-0.13636363636363635	-0.13636363636363635	0.8636363636363636	0.814767269444109	0.8068348303560948	0.35000000002417275
-0.13131313131313127	-0.13131313131313127	0.8686868686868687	0.8148750926867697	0.8121413428893347	0.3500000000154289
-0.1262626262626263	-0.1262626262626263	0.8737373737373737	0.8149563510522755	0.8140274900135962	0.35000000000980186
-0.12121212121212122	-0.12121212121212122	0.8787878787878788	0.8149961919438994	0.8146822118568757	0.35000000000619796
-0.11616161616161613	-0.11616161616161613	0.8838383838383839	0.8149818654584076	0.8148759319329775	0.3500000000039009
-0.11111111111111116	-0.11111111111111116	0.8888888888888888	0.814905385696543	0.8148696685215426	0.35000000000244386
-0.10606060606060608	-0.10606060606060608	0.8939393939393939	0.8147662631174476	0.8147542219242747	0.35000000000152404
-0.101010101010101	-0.101010101010101	0.898989898989899	0.8145736818924626	0.8145696216560525	0.3500000000009461
-0.09595959595959591	-0.09595959595959591	0.9040404040404041	0.8143473500953847	0.8143459803903662	0.35000000000058473
-0.09090909090909094	-0.09090909090909094	0.9090909090909091	0.8141163197767084	0.8141158574222458	0.35000000000035997
-0.08585858585858586	-0.08585858585858586	0.9141414141414141	0.8139154324357574	0.8139152762503128	0.35000000000022063
-0.08080808080808077	-0.08080808080808077	0.9191919191919192	0.8137796690718371	0.8137796162728689	0.35000000000013476
-0.0757575757575758	-0.0757575757575758	0.9242424242424242	0.8137374237371888	0.8137374058771776	0.3500000000000821
-0.07070707070707072	-0.07070707070707072	0.9292929292929293	0.8138043195281768	0.8138043134843377	0.35000000000004994
-0.06565656565656564	-0.06565656565656564	0.9343434343434344	0.8139793578599652	0.8139793558145368	0.3500000000000304
-0.06060606060606055	-0.06060606060606055	0.9393939393939394	0.8142447402057653	0.8142447395137087	0.3500000000000185
-0.05555555555555558	-0.05555555555555558	0.9444444444444444	0.8145696623548355	0.814569662120826	0.35000000000001136
-0.0505050505050505	-0.0505050505050505	0.9494949494949495	0.8149170891877862	0.8149170891087307	0.3500000000000071
-0.045454545454545414	-0.045454545454545414	0.9545454545454546	0.8152515085024868	0.8152515084758097	0.35000000000000453
-0.04040404040404044	-0.04040404040404044	0.9595959595959596	0.815545406916937	0.8155454069079465	0.35000000000000303
-0.03535353535353536	-0.03535353535353536	0.9646464646464646	0.8157828310473214	0.8157828310442959	0.3500000000000021
-0.030303030303030276	-0.030303030303030276	0.9696969696969697	0.8159595733427781	0.8159595733417617	0.3500000000000015
-0.025252525252525304	-0.025252525252525304	0.9747474747474747	0.8160806842284314	0.8160806842280908	0.3500000000000011
-0.02020202020202022	-0.02020202020202022	0.9797979797979798	0.8161566779217111	0.8161566779215974	0.35000000000000075
-0.015151515151515138	-0.015151515151515138	0.9848484848484849	0.8161998127305985	0.816199812730561	0.3500000000000005
-0.010101010101010055	-0.010101010101010055	0.98989898989899	0.8162213624217717	0.8162213624217595	0.35000000000000026
-0.005050505050505083	-0.005050505050505083	0.9949494949494949	0.8162301809418291	0.8162301809418252	0.35000000000000003
0.0	0.0	1.0	0.8162323777461022	0.8162323777461012	0.35


==> input/LWR_TrafficFlowMaximization_freeFlow_2.dat <==
-1.0	-1.0	0.0	1.6879561454344787e-31	6.501618062386621e-31	0.24100136725422364
-0.9949748743718593	-0.9949748743718593	0.005025125628140704	1.6668572186161972e-29	6.413283373123643e-29	0.24100131945494846
-0.9899497487437185	-0.9899497487437185	0.010050251256281407	8.154044317854444e-28	3.1352161309756866e-27	0.24100121004115269
-0.9849246231155779	-0.9849246231155779	0.01507537688442211	2.6344501352814955e-26	1.012734451941279e-25	0.24100097510565407
-0.9798994974874372	-0.9798994974874372	0.020100502512562814	6.323647950234311e-25	2.4316014503056267e-24	0.24100049554781333
-0.9748743718592965	-0.9748743718592965	0.02512562814070352	1.2028206677179176e-23	4.6287406830769134e-23	0.2409995576477041
-0.9698492462311558	-0.9698492462311558	0.03015075376884422	1.8883580701220516e-22	7.276343422649047e-22	0.24099779134923552
-0.964824120603015	-0.964824120603015	0.035175879396984924	2.5166256507597273e-21	9.715312779506436e-21	0.2409945775133836
-0.9597989949748744	-0.9597989949748744	0.04020100502512563	2.9061949942532625e-20	1.1246803637976926e-19	0.24098891432674288
-0.9547738693467337	-0.9547738693467337	0.04522613065326633	2.953987098759551e-19	1.146706271385322e-18	0.2409792333348387
-0.949748743718593	-0.949748743718593	0.05025125628140704	2.6756660382300483e-18	1.042571709440395e-17	0.24096315817286754
-0.9447236180904522	-0.9447236180904522	0.05527638190954774	2.181356324130264e-17	8.537735949968574e-17	0.24093720498412247
-0.9396984924623115	-0.9396984924623115	0.06030150753768844	1.6138548602440934e-16	6.349759979940788e-16	0.24089643347890416
-0.9346733668341709	-0.9346733668341709	0.06532663316582915	1.0910388792491855e-15	4.3188726555534106e-15	0.24083407163432025
-0.9296482412060302	-0.9296482412060302	0.07035175879396985	6.7795423730694855e-15	2.702450915001721e-14	0.24074115405167382
-0.9246231155778895	-0.9246231155778895	0.07537688442211055	3.891674076486016e-14	1.5636669587531442e-13	0.24060623136189993
-0.9195979899497487	-0.9195979899497487	0.08040201005025126	2.0727848936521313e-13	8.403749479390444e-13	0.24041522171350785
-0.914572864321608	-0.914572864321608	0.08542713567839195	1.0283150276532519e-12	4.211720205143461e-12	0.24015148031934072
-0.9095477386934674	-0.9095477386934674	0.09045226130653267	4.7679541990250934e-12	1.9752945148543282e-11	0.23979615465445164
-0.9045226130653267	-0.9045226130653267	0.09547738693467336	2.072482444925394e-11	8.696899770188855e-11	0.23932886858389624
-0.8994974874371859	-0.8994974874371859	0.10050251256281408	8.468102923993018e-11	3.604990922620222e-10	0.23872873945188522
-0.8944723618090452	-0.8944723618090452	0.10552763819095477	3.260518966457412e-10	1.4105621235449802e-9	0.23797568333775593
-0.8894472361809045	-0.8894472361809045	0.11055276381909548	1.1856697168677918e-9	5.2225499548733175e-9	0.23705191433117698
-0.8844221105527639	-0.8844221105527639	0.11557788944723618	4.080416384012162e-9	1.8338250614558255e-8	0.2359435043579839
-0.8793969849246231	-0.8793969849246231	0.12060301507537688	1.331449074895215e-8	6.119882211352786e-8	0.2346418497624038
-0.8743718592964824	-0.8743718592964824	0.12562814070351758	4.126462356580454e-8	1.9449913132019812e-7	0.23314489403137562
-0.8693467336683417	-0.8693467336683417	0.1306532663316583	1.216649650954331e-7	5.898300452082292e-7	0.23145798136687346
-0.864321608040201	-0.864321608040201	0.135678391959799	3.417774112257931e-7	1.7099800410025475e-6	0.22959425665659608
-0.8592964824120604	-0.8592964824120604	0.1407035175879397	9.160698384037283e-7	4.748024269492031e-6	0.22757457428480776
-0.8542713567839196	-0.8542713567839196	0.1457286432160804	2.345877707522534e-6	1.2649730970796523e-5	0.2254269219656656
-0.8492462311557789	-0.8492462311557789	0.1507537688442211	5.746837647560087e-6	3.239411924682531e-5	0.22318540012867308
-0.8442211055276382	-0.8442211055276382	0.15577889447236182	1.3484278938615995e-5	7.987270248099556e-5	0.2208888203967352
-0.8391959798994975	-0.8391959798994975	0.16080402010050251	3.0339089957830304e-5	0.00018989690517241594	0.21857900049496248
-0.8341708542713568	-0.8341708542713568	0.1658291457286432	6.552707186082362e-5	0.00043577873398185555	0.21629884220061835
-0.8291457286432161	-0.8291457286432161	0.1708542713567839	0.0001359888867503422	0.0009653496125186153	0.2140902887599426
-0.8241206030150754	-0.8241206030150754	0.17587939698492464	0.00027139535530429826	0.0020610486101714383	0.21199227176208027
-0.8190954773869347	-0.8190954773869347	0.18090452261306533	0.0005211529434756199	0.004223102294494012	0.21003877437187937
-0.8140703517587939	-0.8140703517587939	0.18592964824120603	0.0009631339415257872	0.008240434526997152	0.2082571533340945
-0.8090452261306533	-0.8090452261306533	0.19095477386934673	0.001712588275290192	0.015144420631208771	0.20666686790552036
-0.8040201005025126	-0.8040201005025126	0.19597989949748743	0.002927456396820193	0.025895042114972483	0.20527875028890114
-0.7989949748743719	-0.7989949748743719	0.20100502512562815	0.00480336665334768	0.040788798670939944	0.20409491227898524
-0.7939698492462312	-0.7939698492462312	0.20603015075376885	0.007549699372527335	0.058941279686791456	0.20310931637063181
-0.7889447236180904	-0.7889447236180904	0.21105527638190955	0.011341007644128397	0.07837435760834774	0.2023089552926212
-0.7839195979899498	-0.7839195979899498	0.21608040201005024	0.01624959509470256	0.09679175578470144	0.2016754988229393
-0.778894472361809	-0.778894472361809	0.22110552763819097	0.02218294661348443	0.1124748814222298	0.20118720138617582
-0.7738693467336684	-0.7738693467336684	0.22613065326633167	0.02886103173009539	0.12469475843792391	0.20082083544776871
-0.7688442211055276	-0.7688442211055276	0.23115577889447236	0.03585731974905932	0.13356648758099335	0.2005534313659054
-0.7638190954773869	-0.7638190954773869	0.23618090452261306	0.04269412595724866	0.1396624246915857	0.2003636588048808
-0.7587939698492463	-0.7587939698492463	0.24120603015075376	0.048951490859982016	0.14367460337682794	0.20023276231982381
-0.7537688442211055	-0.7537688442211055	0.24623115577889448	0.05434453503786222	0.1462253882233591	0.2001450441197787
-0.7487437185929648	-0.7487437185929648	0.25125628140703515	0.05874756372059841	0.1478002700120059	0.20008795253760847
-0.7437185929648241	-0.7437185929648241	0.2562814070351759	0.06217228164592314	0.1487474609635743	0.20005187486660028
-0.7386934673366834	-0.7386934673366834	0.2613065326633166	0.06472278650127801	0.14930322184320652	0.20002974609581242
-0.7336683417085428	-0.7336683417085428	0.2663316582914573	0.06654880230294183	0.14962149081769027	0.20001657574008305
-0.728643216080402	-0.728643216080402	0.271356783919598	0.0678093492956808	0.14979934892131255	0.20000897203093593
-0.7236180904522613	-0.7236180904522613	0.27638190954773867	0.06865011082580966	0.1498962842049862	0.20000471504381384
-0.7185929648241206	-0.7185929648241206	0.2814070351758794	0.06919258512189759	0.1499477701256079	0.20000240467203184
-0.7135678391959799	-0.7135678391959799	0.2864321608040201	0.06953138056501322	0.149974397129271	0.20000118957969265
-0.7085427135678393	-0.7085427135678393	0.2914572864321608	0.06973621639740862	0.14998779382896987	0.2000005705378427
-0.7035175879396984	-0.7035175879396984	0.2964824120603015	0.06985608390200793	0.1499943451528571	0.20000026515902608
-0.6984924623115578	-0.6984924623115578	0.3015075376884422	0.06992394921822437	0.1499974564096563	0.20000011935164078
-0.6934673366834171	-0.6934673366834171	0.3065326633165829	0.0699611035616255	0.14999889006782297	0.20000005200073867
-0.6884422110552764	-0.6884422110552764	0.31155778894472363	0.06998076045193809	0.14999953052883527	0.20000002191785315
-0.6834170854271358	-0.6834170854271358	0.3165829145728643	0.06999080360292718	0.14999980767983306	0.20000000893161882
-0.6783919597989949	-0.6783919597989949	0.32160804020100503	0.0699957554585657	0.14999992376015245	0.2000000035166504
-0.6733668341708543	-0.6733668341708543	0.32663316582914576	0.0699981099217057	0.14999997077775412	0.2000000013369153
-0.6683417085427136	-0.6683417085427136	0.3316582914572864	0.06999918866039852	0.1499999891795478	0.20000000049039657
-0.6633165829145728	-0.6633165829145728	0.33668341708542715	0.06999966455010757	0.14999999613282655	0.20000000017343458
-0.6582914572864322	-0.6582914572864322	0.3417085427135678	0.06999986653386944	0.14999999866720834	0.20000000005909163
-0.6532663316582914	-0.6532663316582914	0.34673366834170855	0.06999994894540788	0.14999999955747237	0.20000000001938004
-0.6482412060301508	-0.6482412060301508	0.35175879396984927	0.06999998124126158	0.14999999985858364	0.20000000000611273
-0.6432160804020101	-0.6432160804020101	0.35678391959798994	0.06999999338633503	0.1499999999565498	0.20000000000185253
-0.6381909547738693	-0.6381909547738693	0.36180904522613067	0.06999999776492573	0.14999999998717836	0.20000000000053889
-0.6331658291457287	-0.6331658291457287	0.36683417085427134	0.06999999927678444	0.1499999999963704	0.2000000000001503
-0.6281407035175879	-0.6281407035175879	0.37185929648241206	0.0699999997762031	0.14999999999901548	0.20000000000004015
-0.6231155778894473	-0.6231155778894473	0.3768844221105528	0.0699999999338544	0.14999999999974445	0.20000000000001025
-0.6180904522613065	-0.6180904522613065	0.38190954773869346	0.06999999998135258	0.14999999999993663	0.2000000000000025
-0.6130653266331658	-0.6130653266331658	0.3869346733668342	0.06999999999499305	0.14999999999998498	0.2000000000000006
-0.6080402010050252	-0.6080402010050252	0.39195979899497485	0.06999999999872157	0.14999999999999658	0.20000000000000012
-0.6030150753768844	-0.6030150753768844	0.3969849246231156	0.06999999999969014	0.14999999999999925	0.2
-0.5979899497487438	-0.5979899497487438	0.4020100502512563	0.06999999999992886	0.14999999999999986	0.2
-0.592964824120603	-0.592964824120603	0.40703517587939697	0.06999999999998456	0.15	0.2
-0.5879396984924623	-0.5879396984924623	0.4120603015075377	0.06999999999999686	0.15	0.2
-0.5829145728643217	-0.5829145728643217	0.41708542713567837	0.06999999999999942	0.15	0.2
-0.5778894472361809	-0.5778894472361809	0.4221105527638191	0.06999999999999992	0.15	0.2
-0.5728643216080402	-0.5728643216080402	0.4271356783919598	0.07	0.15	0.2
-0.5678391959798995	-0.5678391959798995	0.4321608040201005	0.07	0.15	0.2
-0.5628140703517588	-0.5628140703517588	0.4371859296482412	0.07	0.15	0.2
-0.5577889447236181	-0.5577889447236181	0.44221105527638194	0.07	0.15	0.2
-0.5527638190954773	-0.5527638190954773	0.4472361809045226	0.07	0.15	0.2
-0.5477386934673367	-0.5477386934673367	0.45226130653266333	0.07	0.15	0.2
-0.542713567839196	-0.542713567839196	0.457286432160804	0.07	0.15	0.2
-0.5376884422110553	-0.5376884422110553	0.4623115577889447	0.07	0.15	0.2
-0.5326633165829145	-0.5326633165829145	0.46733668341708545	0.07	0.15	0.2
-0.5276381909547738	-0.5276381909547738	0.4723618090452261	0.07	0.15	0.2
-0.5226130653266332	-0.5226130653266332	0.47738693467336685	0.07	0.15	0.2
-0.5175879396984925	-0.5175879396984925	0.4824120603015075	0.07	0.15	0.2
-0.5125628140703518	-0.5125628140703518	0.48743718592964824	0.07	0.15	0.2
-0.507537688442211	-0.507537688442211	0.49246231155778897	0.07	0.15	0.2
-0.5025125628140703	-0.5025125628140703	0.49748743718592964	0.07	0.15	0.2
-0.4974874371859297	-0.4974874371859297	0.5025125628140703	0.07	0.15	0.2
-0.49246231155778897	-0.49246231155778897	0.507537688442211	0.07	0.15	0.2
-0.48743718592964824	-0.48743718592964824	0.5125628140703518	0.07	0.15	0.2
-0.4824120603015075	-0.4824120603015075	0.5175879396984925	0.07	0.15	0.2
-0.4773869346733668	-0.4773869346733668	0.5226130653266332	0.07	0.15	0.2
-0.4723618090452262	-0.4723618090452262	0.5276381909547738	0.07	0.15	0.2
-0.46733668341708545	-0.46733668341708545	0.5326633165829145	0.07	0.15	0.2
-0.4623115577889447	-0.4623115577889447	0.5376884422110553	0.07	0.15	0.2
-0.457286432160804	-0.457286432160804	0.542713567839196	0.07	0.15	0.2
-0.4522613065326633	-0.4522613065326633	0.5477386934673367	0.07	0.15	0.2
-0.44723618090452266	-0.44723618090452266	0.5527638190954773	0.07	0.15	0.2
-0.44221105527638194	-0.44221105527638194	0.5577889447236181	0.07	0.15	0.2
-0.4371859296482412	-0.4371859296482412	0.5628140703517588	0.07	0.15	0.2
-0.4321608040201005	-0.4321608040201005	0.5678391959798995	0.07	0.15	0.2
-0.42713567839195976	-0.42713567839195976	0.5728643216080402	0.07	0.15	0.2
-0.42211055276381915	-0.42211055276381915	0.5778894472361809	0.07	0.15	0.2
-0.4170854271356784	-0.4170854271356784	0.5829145728643216	0.07	0.15	0.2
-0.4120603015075377	-0.4120603015075377	0.5879396984924623	0.07	0.15	0.2
-0.40703517587939697	-0.40703517587939697	0.592964824120603	0.07	0.15	0.2
-0.40201005025125625	-0.40201005025125625	0.5979899497487438	0.07	0.15	0.2
-0.39698492462311563	-0.39698492462311563	0.6030150753768844	0.07	0.15	0.2
-0.3919597989949749	-0.3919597989949749	0.6080402010050251	0.07	0.15	0.2
-0.3869346733668342	-0.3869346733668342	0.6130653266331658	0.07	0.15	0.2
-0.38190954773869346	-0.38190954773869346	0.6180904522613065	0.07	0.15	0.2
-0.37688442211055273	-0.37688442211055273	0.6231155778894473	0.07	0.15	0.2
-0.371859296482412	-0.371859296482412	0.628140703517588	0.07	0.15	0.2
-0.3668341708542714	-0.3668341708542714	0.6331658291457286	0.07	0.15	0.2
-0.36180904522613067	-0.36180904522613067	0.6381909547738693	0.07	0.15	0.2
-0.35678391959798994	-0.35678391959798994	0.6432160804020101	0.07	0.15	0.2
-0.3517587939698492	-0.3517587939698492	0.6482412060301508	0.07	0.15	0.2
-0.3467336683417085	-0.3467336683417085	0.6532663316582915	0.07	0.15	0.2
-0.3417085427135679	-0.3417085427135679	0.6582914572864321	0.07	0.15	0.2
-0.33668341708542715	-0.33668341708542715	0.6633165829145728	0.07	0.15	0.2
-0.3316582914572864	-0.3316582914572864	0.6683417085427136	0.07	0.15	0.2
-0.3266331658291457	-0.3266331658291457	0.6733668341708543	0.07	0.15	0.2
-0.321608040201005	-0.321608040201005	0.678391959798995	0.07	0.15	0.2
-0.31658291457286436	-0.31658291457286436	0.6834170854271356	0.07	0.15	0.2
-0.31155778894472363	-0.31155778894472363	0.6884422110552764	0.07	0.15	0.2
-0.3065326633165829	-0.3065326633165829	0.6934673366834171	0.07	0.15	0.2
-0.3015075376884422	-0.3015075376884422	0.6984924623115578	0.07	0.15	0.2
-0.29648241206030146	-0.29648241206030146	0.7035175879396985	0.07	0.15	0.2
-0.29145728643216084	-0.29145728643216084	0.7085427135678392	0.07	0.15	0.2
-0.2864321608040201	-0.2864321608040201	0.7135678391959799	0.07	0.15	0.2
-0.2814070351758794	-0.2814070351758794	0.7185929648241206	0.07	0.15	0.2
-0.27638190954773867	-0.27638190954773867	0.7236180904522613	0.07	0.15	0.2
-0.27135678391959794	-0.27135678391959794	0.7286432160804021	0.07	0.15	0.2
-0.26633165829145733	-0.26633165829145733	0.7336683417085427	0.07	0.15	0.2
-0.2613065326633166	-0.2613065326633166	0.7386934673366834	0.07	0.15	0.2
-0.2562814070351759	-0.2562814070351759	0.7437185929648241	0.07	0.15	0.2
-0.25125628140703515	-0.25125628140703515	0.7487437185929648	0.07	0.15	0.2
-0.24623115577889443	-0.24623115577889443	0.7537688442211056	0.07	0.15	0.2
-0.24120603015075381	-0.24120603015075381	0.7587939698492462	0.07	0.15	0.2
-0.2361809045226131	-0.2361809045226131	0.7638190954773869	0.07	0.15	0.2
-0.23115577889447236	-0.23115577889447236	0.7688442211055276	0.07	0.15	0.2
-0.22613065326633164	-0.22613065326633164	0.7738693467336684	0.07	0.15	0.2
-0.2211055276381909	-0.2211055276381909	0.7788944723618091	0.07	0.15	0.2
-0.2160804020100503	-0.2160804020100503	0.7839195979899497	0.07	0.15	0.2
-0.21105527638190957	-0.21105527638190957	0.7889447236180904	0.07	0.15	0.2
-0.20603015075376885	-0.20603015075376885	0.7939698492462312	0.07	0.15	0.2
-0.20100502512562812	-0.20100502512562812	0.7989949748743719	0.07	0.15	0.2
-0.1959798994974874	-0.1959798994974874	0.8040201005025126	0.07	0.15	0.2
-0.19095477386934678	-0.19095477386934678	0.8090452261306532	0.07	0.15	0.2
-0.18592964824120606	-0.18592964824120606	0.8140703517587939	0.07	0.15	0.2
-0.18090452261306533	-0.18090452261306533	0.8190954773869347	0.07	0.15	0.2
-0.1758793969849246	-0.1758793969849246	0.8241206030150754	0.07	0.15	0.2
-0.17085427135678388	-0.17085427135678388	0.8291457286432161	0.07	0.15	0.2
-0.16582914572864327	-0.16582914572864327	0.8341708542713567	0.07	0.15	0.2
-0.16080402010050254	-0.16080402010050254	0.8391959798994975	0.07	0.15	0.2
-0.15577889447236182	-0.15577889447236182	0.8442211055276382	0.07	0.15	0.2
-0.1507537688442211	-0.1507537688442211	0.8492462311557789	0.07	0.15	0.2
-0.14572864321608037	-0.14572864321608037	0.8542713567839196	0.07	0.15	0.2
-0.14070351758793975	-0.14070351758793975	0.8592964824120602	0.07	0.15	0.2
-0.13567839195979903	-0.13567839195979903	0.864321608040201	0.07	0.15	0.2
-0.1306532663316583	-0.1306532663316583	0.8693467336683417	0.07	0.15	0.2
-0.12562814070351758	-0.12562814070351758	0.8743718592964824	0.07	0.15	0.2
-0.12060301507537685	-0.12060301507537685	0.8793969849246231	0.07	0.15	0.2
-0.11557788944723613	-0.11557788944723613	0.8844221105527639	0.07	0.15	0.2
-0.11055276381909551	-0.11055276381909551	0.8894472361809045	0.07	0.15	0.2
-0.10552763819095479	-0.10552763819095479	0.8944723618090452	0.07	0.15	0.2
-0.10050251256281406	-0.10050251256281406	0.8994974874371859	0.07	0.15	0.2
-0.09547738693467334	-0.09547738693467334	0.9045226130653267	0.07	0.15	0.2
-0.09045226130653261	-0.09045226130653261	0.9095477386934674	0.07	0.15	0.2
-0.085427135678392	-0.085427135678392	0.914572864321608	0.07	0.15	0.2
-0.08040201005025127	-0.08040201005025127	0.9195979899497487	0.07	0.15	0.2
-0.07537688442211055	-0.07537688442211055	0.9246231155778895	0.07	0.15	0.2
-0.07035175879396982	-0.07035175879396982	0.9296482412060302	0.07	0.15	0.2
-0.0653266331658291	-0.0653266331658291	0.9346733668341709	0.07	0.15	0.2
-0.06030150753768848	-0.06030150753768848	0.9396984924623115	0.07	0.15	0.2
-0.055276381909547756	-0.055276381909547756	0.9447236180904522	0.07	0.15	0.2
-0.05025125628140703	-0.05025125628140703	0.949748743718593	0.07	0.15	0.2
-0.045226130653266305	-0.045226130653266305	0.9547738693467337	0.07	0.15	0.2
-0.04020100502512558	-0.04020100502512558	0.9597989949748744	0.07	0.15	0.2
-0.035175879396984966	-0.035175879396984966	0.964824120603015	0.07	0.15	0.2
-0.03015075376884424	-0.03015075376884424	0.9698492462311558	0.07	0.15	0.2
-0.025125628140703515	-0.025125628140703515	0.9748743718592965	0.07	0.15	0.2
-0.02010050251256279	-0.02010050251256279	0.9798994974874372	0.07	0.15	0.2
-0.015075376884422065	-0.015075376884422065	0.9849246231155779	0.07	0.15	0.2
-0.01005025125628145	-0.01005025125628145	0.9899497487437185	0.07	0.15	0.2
-0.005025125628140725	-0.005025125628140725	0.9949748743718593	0.07	0.15	0.2
0.0	0.0	1.0	0.07	0.15	0.2


==> input/LWR_TrafficFlowMaximization_freeFlow_3.dat <==
-1.0	-1.0	0.0	7.313190845849893e-91	2.816872572528925e-90	0.24100139276036037
-0.9949748743718593	-0.9949748743718593	0.005025125628140704	2.1485368302262652e-88	8.272607108334747e-88	0.24100139276036128
-0.9899497487437185	-0.9899497487437185	0.010050251256281407	3.1459373635918227e-86	1.2109056806688498e-85	0.2410013927603616
-0.9849246231155779	-0.9849246231155779	0.01507537688442211	3.0609982463884474e-84	1.177892471216879e-83	0.2410013927603616
-0.9798994974874372	-0.9798994974874372	0.020100502512562814	2.2265372395058343e-82	8.565976052676141e-82	0.2410013927603615
-0.9748743718592965	-0.9748743718592965	0.02512562814070352	1.2914423715545942e-80	4.9676227740817105e-80	0.24100139276036123
-0.9698492462311558	-0.9698492462311558	0.03015075376884422	6.221894168142463e-79	2.393016017033105e-78	0.24100139276036064
-0.964824120603015	-0.964824120603015	0.035175879396984924	2.5609596239313283e-77	9.849138079437884e-77	0.24100139276035945
-0.9597989949748744	-0.9597989949748744	0.04020100502512563	9.193179390046488e-76	3.5355520374902667e-75	0.24100139276035706
-0.9547738693467337	-0.9547738693467337	0.04522613065326633	2.923792572640174e-74	1.1244961366503071e-73	0.24100139276035218
-0.949748743718593	-0.949748743718593	0.05025125628140704	8.341337966797838e-73	3.2084211471864636e-72	0.24100139276034255
-0.9447236180904522	-0.9447236180904522	0.05527638190954774	2.156222038079071e-71	8.295033670852747e-71	0.24100139276032378
-0.9396984924623115	-0.9396984924623115	0.06030150753768844	5.0923636780480084e-70	1.959468765097302e-69	0.24100139276028779
-0.9346733668341709	-0.9346733668341709	0.06532663316582915	1.1064591552597502e-68	4.258673076051067e-68	0.24100139276021934
-0.9296482412060302	-0.9296482412060302	0.07035175879396985	2.2249191151638477e-67	8.566419697940802e-67	0.24100139276009086
-0.9246231155778895	-0.9246231155778895	0.07537688442211055	4.1617191803742e-66	1.6029901149415597e-65	0.24100139275985222
-0.9195979899497487	-0.9195979899497487	0.08040201005025126	7.273457049588449e-65	2.8028457130837072e-64	0.24100139275941357
-0.914572864321608	-0.914572864321608	0.08542713567839195	1.1923772162378862e-63	4.59727073752592e-63	0.2410013927586155
-0.9095477386934674	-0.9095477386934674	0.09045226130653267	1.839889812928521e-62	7.097980014330229e-62	0.24100139275717788
-0.9045226130653267	-0.9045226130653267	0.09547738693467336	2.680483265507712e-61	1.0347648483452683e-60	0.24100139275461332
-0.8994974874371859	-0.8994974874371859	0.10050251256281408	3.697238803879374e-60	1.4283064068746815e-59	0.24100139275008184
-0.8944723618090452	-0.8944723618090452	0.10552763819095477	4.840245314652511e-59	1.8713582889330194e-58	0.24100139274214916
-0.8894472361809045	-0.8894472361809045	0.11055276381909548	6.027869780847514e-58	2.3325458925206564e-57	0.24100139272839005
-0.8844221105527639	-0.8844221105527639	0.11557788944723618	7.155836606702485e-57	2.771630401346448e-56	0.24100139270474033
-0.8793969849246231	-0.8793969849246231	0.12060301507537688	8.112859993861394e-56	3.1455023189223024e-55	0.24100139266445306
-0.8743718592964824	-0.8743718592964824	0.12562814070351758	8.799426659515724e-55	3.415426058645559e-54	0.24100139259642894
-0.8693467336683417	-0.8693467336683417	0.1306532663316583	9.145178494752776e-54	3.553786765955215e-53	0.24100139248257496
-0.864321608040201	-0.864321608040201	0.135678391959799	9.120643414281125e-53	3.548692538485738e-52	0.24100139229366294
-0.8592964824120604	-0.8592964824120604	0.1407035175879397	8.740685985869014e-52	3.405399643620859e-51	0.24100139198290152
-0.8542713567839196	-0.8542713567839196	0.1457286432160804	8.059381547782454e-51	3.144422206835417e-50	0.24100139147605304
-0.8492462311557789	-0.8492462311557789	0.1507537688442211	7.158233634865498e-50	2.797045065903408e-49	0.24100139065638668
-0.8442211055276382	-0.8442211055276382	0.15577889447236182	6.131064197865794e-49	2.3995114934222667e-48	0.2410013893419922
-0.8391959798994975	-0.8391959798994975	0.16080402010050251	5.069193962324897e-48	1.9872808891616303e-47	0.2410013872519097
-0.8341708542713568	-0.8341708542713568	0.1658291457286432	4.049807365810177e-47	1.5904836918931669e-46	0.24100138395605863
-0.8291457286432161	-0.8291457286432161	0.1708542713567839	3.1290769370979574e-46	1.2311980474197999e-45	0.24100137880194908
-0.8241206030150754	-0.8241206030150754	0.17587939698492464	2.3402130324894502e-45	9.226297334182718e-45	0.24100137080847778
-0.8190954773869347	-0.8190954773869347	0.18090452261306533	1.6955144143074284e-44	6.698518616234909e-44	0.24100135851357352
-0.8140703517587939	-0.8140703517587939	0.18592964824120603	1.1909258795607264e-43	4.71534484377893e-43	0.24100133975785562
-0.8090452261306533	-0.8090452261306533	0.19095477386934673	8.115540537662353e-43	3.220662844818942e-42	0.24100131138058575
-0.8040201005025126	-0.8040201005025126	0.19597989949748743	5.3690254112982614e-42	2.1358536674460869e-41	0.2410012687967972
-0.7989949748743719	-0.7989949748743719	0.20100502512562815	3.4506374174045834e-41	1.376177000937751e-40	0.24100120541536524
-0.7939698492462312	-0.7939698492462312	0.20603015075376885	2.1557356708139066e-40	8.62028783321464e-40	0.24100111184676232
-0.7889447236180904	-0.7889447236180904	0.21105527638190955	1.309897635335777e-39	5.252535526952675e-39	0.24100097483623656
-0.7839195979899498	-0.7839195979899498	0.21608040201005024	7.745796144240079e-39	3.1150067678901136e-38	0.24100077584320403
-0.778894472361809	-0.778894472361809	0.22110552763819097	4.459759881542041e-38	1.7989683493277297e-37	0.241000489170995
-0.7738693467336684	-0.7738693467336684	0.22613065326633167	2.50145610438918e-37	1.0122409025074892e-36	0.24100007953325128
-0.7688442211055276	-0.7688442211055276	0.23115577889447236	1.3674759949423108e-36	5.552027519458462e-36	0.24099949892509753
-0.7638190954773869	-0.7638190954773869	0.23618090452261306	7.289405997279769e-36	2.969813133503439e-35	0.2409986826499743
-0.7587939698492463	-0.7587939698492463	0.24120603015075376	3.790545492432248e-35	1.5499236763024977e-34	0.240997544338507
-0.7537688442211055	-0.7537688442211055	0.24623115577889448	1.9236757197299218e-34	7.895526286755317e-34	0.24099596978627935
-0.7487437185929648	-0.7487437185929648	0.25125628140703515	9.531437522509265e-34	3.92753317641452e-33	0.240993809435715
-0.7437185929648241	-0.7437185929648241	0.2562814070351759	4.612644581230211e-33	1.908525884759947e-32	0.2409908693367297
-0.7386934673366834	-0.7386934673366834	0.2613065326633166	2.18106462321709e-32	9.063177335852381e-32	0.24098690044500476
-0.7336683417085428	-0.7336683417085428	0.2663316582914573	1.0080210118014506e-31	4.207515823395916e-31	0.24098158615932483
-0.728643216080402	-0.728643216080402	0.271356783919598	4.555150237682976e-31	1.9102345685694127e-30	0.2409745280638143
-0.7236180904522613	-0.7236180904522613	0.27638190954773867	2.0133152892371075e-30	8.484194831844102e-30	0.24096522992973324
-0.7185929648241206	-0.7185929648241206	0.2814070351758794	8.706335255435981e-30	3.6875654133574805e-29	0.24095308014608016
-0.7135678391959799	-0.7135678391959799	0.2864321608040201	3.6847410088167445e-29	1.5689580205551358e-28	0.24093733288796942
-0.7085427135678393	-0.7085427135678393	0.2914572864321608	1.5267053082452418e-28	6.536694096063525e-28	0.240917088493419
-0.7035175879396984	-0.7035175879396984	0.2964824120603015	6.194471558075165e-28	2.667526245055001e-27	0.24089127369649022
-0.6984924623115578	-0.6984924623115578	0.3015075376884422	2.4619199681850033e-27	1.066565049966275e-26	0.24085862254792845
-0.6934673366834171	-0.6934673366834171	0.3065326633165829	9.58693856795433e-27	4.179407307678169e-26	0.24081765903034152
-0.6884422110552764	-0.6884422110552764	0.31155778894472363	3.6587618432862226e-26	1.6054905710690545e-25	0.24076668252726569
-0.6834170854271358	-0.6834170854271358	0.3165829145728643	1.368814704288453e-25	6.0475598321604e-25	0.2407037574158436
-0.6783919597989949	-0.6783919597989949	0.32160804020100503	5.0212995680047e-25	2.2343048008137304e-24	0.2406267081023217
-0.6733668341708543	-0.6733668341708543	0.32663316582914576	1.806549358723131e-24	8.098451877932829e-24	0.24053312079062603
-0.6683417085427136	-0.6683417085427136	0.3316582914572864	6.375934667165094e-24	2.8804720924710617e-23	0.24042035315314428
-0.6633165829145728	-0.6633165829145728	0.33668341708542715	2.207970542898521e-23	1.005609949556935e-22	0.24028555285199496
-0.6582914572864322	-0.6582914572864322	0.3417085427135678	7.503955626571898e-23	3.4466676425208215e-22	0.2401256855393845
-0.6532663316582914	-0.6532663316582914	0.34673366834170855	2.5033652930497893e-22	1.160033954015478e-21	0.23993757255790166
-0.6482412060301508	-0.6482412060301508	0.35175879396984927	8.199398265267045e-22	3.834766008559616e-21	0.239717938086875
-0.6432160804020101	-0.6432160804020101	0.35678391959798994	2.6372288509547297e-21	1.2453672368241699e-20	0.2394634649697443
-0.6381909547738693	-0.6381909547738693	0.36180904522613067	8.33112494903076e-21	3.974094536068182e-20	0.2391708579473949
-0.6331658291457287	-0.6331658291457287	0.36683417085427134	2.5854081241791614e-20	1.2463825700343581e-19	0.23883691255471373
-0.6281407035175879	-0.6281407035175879	0.37185929648241206	7.883184169843909e-20	3.842605307895732e-19	0.23845858755243746
-0.6231155778894473	-0.6231155778894473	0.3768844221105528	2.3620916537473175e-19	1.16479370981495e-18	0.2380330784982145
-0.6180904522613065	-0.6180904522613065	0.38190954773869346	6.956451552066278e-19	3.472222971515617e-18	0.23755788993430543
-0.6130653266331658	-0.6130653266331658	0.3869346733668342	2.0139389354340494e-18	1.018092358035198e-17	0.2370309036960729
-0.6080402010050252	-0.6080402010050252	0.39195979899497485	5.732474468697291e-18	2.9367883378720614e-17	0.23645044102241358
-0.6030150753768844	-0.6030150753768844	0.3969849246231156	1.604513397429055e-17	8.335821283065626e-17	0.2358153164595011
-0.5979899497487438	-0.5979899497487438	0.4020100502512563	4.4168884924582607e-17	2.3286191050261247e-16	0.23512488196370707
-0.592964824120603	-0.592964824120603	0.40703517587939697	1.195986693282621e-16	6.403342241858278e-16	0.23437906009115725
-0.5879396984924623	-0.5879396984924623	0.4120603015075377	3.18593268950835e-16	1.7336327606410659e-15	0.23357836566910828
-0.5829145728643217	-0.5829145728643217	0.41708542713567837	8.350439364399774e-16	4.622041405884871e-15	0.23272391583803242
-0.5778894472361809	-0.5778894472361809	0.4221105527638191	2.1538001329854658e-15	1.2137286047012925e-14	0.23181742879770503
-0.5728643216080402	-0.5728643216080402	0.4271356783919598	5.46744551522781e-15	3.1398275375305055e-14	0.23086121195834886
-0.5678391959798995	-0.5678391959798995	0.4321608040201005	1.3661709200453428e-14	8.003369217778474e-14	0.22985814047136915
-0.5628140703517588	-0.5628140703517588	0.4371859296482412	3.360660010078893e-14	2.0105293053837462e-13	0.22881162728596277
-0.5577889447236181	-0.5577889447236181	0.44221105527638194	8.139534473576796e-14	4.978604532092487e-13	0.22772558594994532
-0.5527638190954773	-0.5527638190954773	0.4472361809045226	1.9412683666305106e-13	1.2155015427956683e-12	0.22660438735555868
-0.5477386934673367	-0.5477386934673367	0.45226130653266333	4.55971142659633e-13	2.9264910210612416e-12	0.22545281153980884
-0.542713567839196	-0.542713567839196	0.457286432160804	1.0548942051006394e-12	6.9498956818393955e-12	0.2242759955039125
-0.5376884422110553	-0.5376884422110553	0.4623115577889447	2.404105669718624e-12	1.6283479994435627e-11	0.22307937783937704
-0.5326633165829145	-0.5326633165829145	0.46733668341708545	5.3978900970213216e-12	3.764919167986473e-11	0.22186864076090848
-0.5276381909547738	-0.5276381909547738	0.4723618090452261	1.1941877180147479e-11	8.59228782419137e-11	0.22064964996931943
-0.5226130653266332	-0.5226130653266332	0.47738693467336685	2.6034609044434715e-11	1.9360472011867857e-10	0.21942839261930042
-0.5175879396984925	-0.5175879396984925	0.4824120603015075	5.593851228114482e-11	4.308148711145603e-10	0.21821091356288794
-0.5125628140703518	-0.5125628140703518	0.48743718592964824	1.1846864327784152e-10	9.470034379897333e-10	0.21700324999191106
-0.507537688442211	-0.507537688442211	0.49246231155778897	2.4733164971275e-10	2.056943374942594e-9	0.215811364620053
-0.5025125628140703	-0.5025125628140703	0.49748743718592964	5.090856351987282e-10	4.416035178662093e-9	0.2146410776315628
-0.4974874371859297	-0.4974874371859297	0.5025125628140703	1.0332086413374714e-9	9.373844395062033e-9	0.2134979977784169
-0.49246231155778897	-0.49246231155778897	0.507537688442211	2.067867065175432e-9	1.9679774244456593e-8	0.21238745322470948
-0.48743718592964824	-0.48743718592964824	0.5125628140703518	4.0817488297618144e-9	4.087790392506349e-8	0.21131442300403716
-0.4824120603015075	-0.4824120603015075	0.5175879396984925	7.947144860210558e-9	8.403870631103429e-8	0.21028347025396615
-0.4773869346733668	-0.4773869346733668	0.5226130653266332	1.5264053237843838e-8	1.710628592900442e-7	0.2092986786962194
-0.4723618090452262	-0.4723618090452262	0.5276381909547738	2.8925170659146286e-8	3.448962388827035e-7	0.20836359411116978
-0.46733668341708545	-0.46733668341708545	0.5326633165829145	5.408584371849686e-8	6.89057521099595e-7	0.20748117277566588
-0.4623115577889447	-0.4623115577889447	0.5376884422110553	9.980407130257461e-8	1.364713494181684e-6	0.2066537389578618
-0.457286432160804	-0.457286432160804	0.542713567839196	1.817717702553243e-7	2.6806317597741876e-6	0.20588295355766098
-0.4522613065326633	-0.4522613065326633	0.5477386934673367	3.2679551592324455e-7	5.224415972850969e-6	0.2051697958196072
-0.44723618090452266	-0.44723618090452266	0.5527638190954773	5.800383503991214e-7	1.0107430134881521e-5	0.2045145597112607
-0.44221105527638194	-0.44221105527638194	0.5577889447236181	1.0165517722938892e-6	1.941967674060412e-5	0.20391686605499978
-0.4371859296482412	-0.4371859296482412	0.5628140703517588	1.7593713551691612e-6	3.707055805007685e-5	0.2033756908444738
-0.4321608040201005	-0.4321608040201005	0.5678391959798995	3.0075006724373937e-6	7.033481488462216e-5	0.20288940940798875
-0.42713567839195976	-0.42713567839195976	0.5728643216080402	5.078565643909773e-6	0.00013267682767756952	0.20245585525688936
-0.42211055276381915	-0.42211055276381915	0.5778894472361809	8.472903766969843e-6	0.0002488628701549393	0.2020723916469846
-0.4170854271356784	-0.4170854271356784	0.5829145728643216	1.3968494777350593e-5	0.000464077962601515	0.20173599315953375
-0.4120603015075377	-0.4120603015075377	0.5879396984924623	2.2759581817413777e-5	0.0008597696889315442	0.20144333404517614
-0.40703517587939697	-0.40703517587939697	0.592964824120603	3.665619771834556e-5	0.0015799208797886463	0.20119087972564575
-0.40201005025125625	-0.40201005025125625	0.5979899497487438	5.836715267030553e-5	0.002870907722092919	0.20097497774883832
-0.39698492462311563	-0.39698492462311563	0.6030150753768844	9.189523774228369e-5	0.005131803122933995	0.20079194465109731
-0.3919597989949749	-0.3919597989949749	0.6080402010050251	0.00014307996103825001	0.008952409827019652	0.2006381455773438
-0.3869346733668342	-0.3869346733668342	0.6130653266331658	0.00022032882417331455	0.01508066181279358	0.20051006410139122
-0.38190954773869346	-0.38190954773869346	0.6180904522613065	0.0003355803377914334	0.02423710038519568	0.20040436041394727
-0.37688442211055273	-0.37688442211055273	0.6231155778894473	0.0005055355888070791	0.03675592091378882	0.20031791683350883
-0.371859296482412	-0.371859296482412	0.628140703517588	0.0007531711635381309	0.052215027084816276	0.20024787037454578
-0.3668341708542714	-0.3668341708542714	0.6331658291457286	0.0011094898750581197	0.06936127900443198	0.20019163281520272
-0.36180904522613067	-0.36180904522613067	0.6381909547738693	0.0016153559200715593	0.08648674547227493	0.2001468992948675
-0.35678391959798994	-0.35678391959798994	0.6432160804020101	0.0023230736815092537	0.10203726846536391	0.20011164691002714
-0.3517587939698492	-0.3517587939698492	0.6482412060301508	0.0032970908291727555	0.1150560256932439	0.20008412505318435
-0.3467336683417085	-0.3467336683417085	0.6532663316582915	0.004612865203086919	0.1252641356437266	0.2000628393594376
-0.3417085427135679	-0.3417085427135679	0.6582914572864321	0.0063526530983977255	0.1328747345802164	0.20004653110710915
-0.33668341708542715	-0.33668341708542715	0.6633165829145728	0.008597015623077067	0.138340100547324	0.20003415378984057
-0.3316582914572864	-0.3316582914572864	0.6683417085427136	0.011411568681810414	0.14215966969941646	0.2000248483693733
-0.3266331658291457	-0.3266331658291457	0.6733668341708543	0.014830181304122853	0.14477750665471636	0.20001791846248976
-0.321608040201005	-0.321608040201005	0.678391959798995	0.018838201109129395	0.14654673907847454	0.20001280644100566
-0.31658291457286436	-0.31658291457286436	0.6834170854271356	0.023361267523403523	0.14773025977625462	0.200009071153944
-0.31155778894472363	-0.31155778894472363	0.6884422110552764	0.02826525796230153	0.14851585479371054	0.20000636773371627
-0.3065326633165829	-0.3065326633165829	0.6934673366834171	0.033369937353302834	0.1490341099656406	0.20000442973474974
-0.3015075376884422	-0.3015075376884422	0.6984924623115578	0.038473844221873665	0.14937422611607598	0.2000030536794131
-0.29648241206030146	-0.29648241206030146	0.7035175879396985	0.04338348104820211	0.1495963928427111	0.2000020859535439
-0.29145728643216084	-0.29145728643216084	0.7085427135678392	0.04793854385335968	0.149740870945352	0.20000141190013604
-0.2864321608040201	-0.2864321608040201	0.7135678391959799	0.05202726130449751	0.14983441477062404	0.20000094690025677
-0.2814070351758794	-0.2814070351758794	0.7185929648241206	0.055590198149046276	0.14989470983088207	0.2000006291992139
-0.27638190954773867	-0.27638190954773867	0.7236180904522613	0.05861468003506039	0.1499333936709342	0.20000041422715448
-0.27135678391959794	-0.27135678391959794	0.7286432160804021	0.06112385117517502	0.1499580918016271	0.2000002701706475
-0.26633165829145733	-0.26633165829145733	0.7336683417085427	0.06316427441749685	0.14997378015916113	0.200000174570021
-0.2613065326633166	-0.2613065326633166	0.7386934673366834	0.06479477873497622	0.1499836920149841	0.20000011174180918
-0.2562814070351759	-0.2562814070351759	0.7437185929648241	0.06607785720462017	0.14998991901644346	0.20000007085309332
-0.25125628140703515	-0.25125628140703515	0.7487437185929648	0.06707384720902933	0.14999380796173614	0.2000000445021984
-0.24623115577889443	-0.24623115577889443	0.7537688442211056	0.06783752013583104	0.14999622174253086	0.20000002768636824
-0.24120603015075381	-0.24120603015075381	0.7587939698492462	0.0684164833181864	0.14999771029551853	0.20000001706061207
-0.2361809045226131	-0.2361809045226131	0.7638190954773869	0.06885080244340776	0.14999862214355758	0.20000001041236543
-0.23115577889447236	-0.23115577889447236	0.7688442211055276	0.06917336148067955	0.14999917685596953	0.20000000629379094
-0.22613065326633164	-0.22613065326633164	0.7738693467336684	0.06941061002241058	0.1499995118990464	0.2000000037676029
-0.2211055276381909	-0.2211055276381909	0.7788944723618091	0.06958346611884647	0.14999971277386534	0.200000002233518
-0.2160804020100503	-0.2160804020100503	0.7839195979899497	0.06970823331756258	0.14999983229694194	0.20000000131119341
-0.21105527638190957	-0.21105527638190957	0.7889447236180904	0.06979745389013059	0.14999990286257714	0.2000000007622164
-0.20603015075376885	-0.20603015075376885	0.7939698492462312	0.06986066136110486	0.14999994419283352	0.20000000043873786
-0.20100502512562812	-0.20100502512562812	0.7989949748743719	0.06990502053559253	0.149999968203186	0.2000000002500507
-0.1959798994974874	-0.1959798994974874	0.8040201005025126	0.06993585747488493	0.14999998203600515	0.20000000014110025
-0.19095477386934678	-0.19095477386934678	0.8090452261306532	0.06995708920770041	0.1499999899379569	0.2000000000788288
-0.18592964824120606	-0.18592964824120606	0.8140703517587939	0.06997156609140115	0.14999999441305722	0.20000000004359927
-0.18090452261306533	-0.18090452261306533	0.8190954773869347	0.06998134042198634	0.14999999692524613	0.2000000000238721
-0.1758793969849246	-0.1758793969849246	0.8241206030150754	0.0699878742446637	0.14999999832297278	0.20000000001293894
-0.17085427135678388	-0.17085427135678388	0.8291457286432161	0.0699921980134444	0.1499999990936185	0.20000000000694199
-0.16582914572864327	-0.16582914572864327	0.8341708542713567	0.06999503018662495	0.14999999951463033	0.20000000000368656
-0.16080402010050254	-0.16080402010050254	0.8391959798994975	0.06999686625242935	0.14999999974250067	0.20000000000193774
-0.15577889447236182	-0.15577889447236182	0.8442211055276382	0.06999804417921462	0.1499999998646762	0.20000000000100804
-0.1507537688442211	-0.1507537688442211	0.8492462311557789	0.06999879193925396	0.14999999992955973	0.20000000000051896
-0.14572864321608037	-0.14572864321608037	0.8542713567839196	0.06999926158905356	0.14999999996368615	0.20000000000026438
-0.14070351758793975	-0.14070351758793975	0.8592964824120602	0.06999955340545001	0.1499999999814611	0.2000000000001333
-0.13567839195979903	-0.13567839195979903	0.864321608040201	0.06999973276570723	0.1499999999906284	0.2000000000000665
-0.1306532663316583	-0.1306532663316583	0.8693467336683417	0.06999984180487226	0.1499999999953095	0.20000000000003282
-0.12562814070351758	-0.12562814070351758	0.8743718592964824	0.06999990736483863	0.14999999999767585	0.200000000000016
-0.12060301507537685	-0.12060301507537685	0.8793969849246231	0.06999994634612575	0.14999999999886002	0.2000000000000077
-0.11557788944723613	-0.11557788944723613	0.8844221105527639	0.06999996926521179	0.14999999999944655	0.20000000000000365
-0.11055276381909551	-0.11055276381909551	0.8894472361809045	0.06999998258893039	0.1499999999997341	0.20000000000000168
-0.10552763819095479	-0.10552763819095479	0.8944723618090452	0.0699999902467449	0.1499999999998736	0.20000000000000073
-0.10050251256281406	-0.10050251256281406	0.8994974874371859	0.06999999459785809	0.14999999999994054	0.20000000000000032
-0.09547738693467334	-0.09547738693467334	0.9045226130653267	0.06999999704172524	0.14999999999997235	0.20000000000000015
-0.09045226130653261	-0.09045226130653261	0.9095477386934674	0.06999999839848366	0.1499999999999873	0.20000000000000007
-0.085427135678392	-0.085427135678392	0.914572864321608	0.06999999914294411	0.1499999999999942	0.2
-0.08040201005025127	-0.08040201005025127	0.9195979899497487	0.06999999954664683	0.1499999999999974	0.2
-0.07537688442211055	-0.07537688442211055	0.9246231155778895	0.06999999976298332	0.14999999999999886	0.2
-0.07035175879396982	-0.07035175879396982	0.9296482412060302	0.06999999987753809	0.1499999999999995	0.2
-0.0653266331658291	-0.0653266331658291	0.9346733668341709	0.06999999993747293	0.14999999999999977	0.2
-0.06030150753768848	-0.06030150753768848	0.9396984924623115	0.06999999996845391	0.14999999999999994	0.2
-0.055276381909547756	-0.055276381909547756	0.9447236180904522	0.06999999998427471	0.15	0.2
-0.05025125628140703	-0.05025125628140703	0.949748743718593	0.06999999999225553	0.15	0.2
-0.045226130653266305	-0.045226130653266305	0.9547738693467337	0.06999999999623219	0.15	0.2
-0.04020100502512558	-0.04020100502512558	0.9597989949748744	0.06999999999818925	0.15	0.2
-0.035175879396984966	-0.035175879396984966	0.964824120603015	0.06999999999914049	0.15	0.2
-0.03015075376884424	-0.03015075376884424	0.9698492462311558	0.06999999999959707	0.15	0.2
-0.025125628140703515	-0.025125628140703515	0.9748743718592965	0.06999999999981348	0.15	0.2
-0.02010050251256279	-0.02010050251256279	0.9798994974874372	0.06999999999991476	0.15	0.2
-0.015075376884422065	-0.015075376884422065	0.9849246231155779	0.06999999999996152	0.15	0.2
-0.01005025125628145	-0.01005025125628145	0.9899497487437185	0.06999999999998288	0.15	0.2
-0.005025125628140725	-0.005025125628140725	0.9949748743718593	0.0699999999999925	0.15	0.2
0.0	0.0	1.0	0.0699999999999967	0.15	0.2


==> input/burgers_1storder_1.dat <==
-0.9974874371859297	0.38245508984551785
-0.9924623115577891	0.3882878101302554
-0.9874371859296482	0.3941330267717018
-0.9824120603015076	0.3999900780300415
-0.9773869346733669	0.4058583046115412
-0.9723618090452262	0.41173704952391665
-0.9673366834170855	0.41762565793254813
-0.9623115577889447	0.4235234770174899
-0.9572864321608041	0.4294298558312183
-0.9522613065326633	0.43534414515706543
-0.9472361809045227	0.4412656973682805
-0.942211055276382	0.44719386628766716
-0.9371859296482413	0.4531280070477403
-0.9321608040201006	0.45906747595134756
-0.9271356783919598	0.46501163033270176
-0.9221105527638191	0.47095982841876805
-0.9170854271356784	0.4769114291909524
-0.9120603015075377	0.48286579224703574
-0.9070351758793971	0.48882227766329817
-0.9020100502512564	0.49478024585678076
-0.8969849246231156	0.5007390574476269
-0.891959798994975	0.5066980731214505
-0.8869346733668343	0.512656653491675
-0.8819095477386935	0.5186141589617873
-0.8768844221105527	0.5245699495874536
-0.8718592964824121	0.5305233849384381
-0.8668341708542713	0.5364738239602735
-0.8618090452261307	0.5424206248356233
-0.85678391959799	0.548363144845283
-0.8517587939698493	0.5543007402287636
-0.8467336683417086	0.5602327660443999
-0.8417085427135678	0.566158576028929
-0.8366834170854272	0.5720775224564826
-0.8316582914572865	0.5779889559969335
-0.8266331658291457	0.5838922255735437
-0.8216080402010051	0.5897866782198545
-0.8165829145728645	0.5956716589357597
-0.8115577889447236	0.6015465105427087
-0.806532663316583	0.6074105735379774
-0.8015075376884423	0.6132631859479528
-0.7964824120603015	0.6191036831803676
-0.7914572864321607	0.6249313978754335
-0.7864321608040201	0.630745659755808
-0.7814070351758794	0.6365457954753396
-0.7763819095477387	0.6423311284665312
-0.771356783919598	0.6481009787866607
-0.7663316582914573	0.6538546629625036
-0.7613065326633166	0.6595914938335917
-0.756281407035176	0.6653107803939546
-0.7512562814070352	0.6710118276322778
-0.7462311557788945	0.6766939363704221
-0.7412060301507537	0.6823564031002416
-0.7361809045226131	0.6879985198186397
-0.7311557788944725	0.6936195738608056
-0.7261306532663316	0.6992188477315663
-0.721105527638191	0.7047956189347996
-0.7160804020100504	0.7103491598008421
-0.7110552763819096	0.715878737311839
-0.7060301507537688	0.7213836129249687
-0.7010050251256281	0.7268630423934892
-0.6959798994974874	0.7323162755855449
-0.6909547738693467	0.7377425563006748
-0.6859296482412061	0.7431411220839659
-0.6809045226130654	0.748511204037794
-0.6758793969849247	0.7538520266310975
-0.670854271356784	0.7591628075061255
-0.6658291457286434	0.7644427572826115
-0.6608040201005025	0.7696910793593152
-0.6557788944723617	0.7749069697128845
-0.6507537688442211	0.7800896166939877
-0.6457286432160805	0.7852382008206669
-0.6407035175879396	0.7903518945688696
-0.635678391959799	0.7954298621601134
-0.6306532663316584	0.8004712593462455
-0.6256281407035176	0.805475233191258
-0.6206030150753769	0.810440921850125
-0.6155778894472361	0.8153674543446326
-0.6105527638190955	0.8202539503361741
-0.6055276381909549	0.8250995198954862
-0.6005025125628141	0.8299032632693153
-0.5954773869346734	0.8346642706439925
-0.5904522613065327	0.8393816219059207
-0.585427135678392	0.8440543863989668
-0.5804020100502514	0.8486816226787692
-0.5753768844221105	0.8532623782639751
-0.5703517587939698	0.8577956893844298
-0.5653266331658291	0.8622805807263505
-0.5603015075376885	0.8667160651745255
-0.5552763819095476	0.8711011435515925
-0.550251256281407	0.875434804354458
-0.5452261306532664	0.8797160234879364
-0.5402010050251258	0.8839437639956983
-0.535175879396985	0.8881169757886312
-0.5301507537688441	0.8922345953707367
-0.5251256281407035	0.8962955455626993
-0.5201005025125629	0.900298735223288
-0.5150753768844221	0.9042430589687621
-0.5100502512562815	0.9081273968904876
-0.5050251256281408	0.9119506142709808
-0.5	0.9157115612986321
-0.49497487437185933	0.9194090727813824
-0.48994974874371866	0.9230419678596636
-0.4849246231155778	0.9266090497189322
-0.47989949748743715	0.9301091053021783
-0.4748743718592965	0.93354090502281
-0.4698492462311557	0.9369032024783696
-0.4648241206030152	0.9401947341655714
-0.4597989949748744	0.9434142191971966
-0.45477386934673364	0.9465603590214372
-0.4497487437185931	0.9496318371443289
-0.4447236180904523	0.9526273188559687
-0.4396984924623116	0.9555454509612793
-0.4346733668341709	0.9583848615161433
-0.4296482412060301	0.9611441595698037
-0.42462311557788945	0.9638219349144983
-0.4195979899497488	0.9664167578433824
-0.41457286432160806	0.9689271789178727
-0.40954773869346733	0.9713517287456427
-0.4045226130653267	0.9736889177705951
-0.39949748743718594	0.9759372360762456
-0.39447236180904516	0.9780951532040545
-0.38944723618090454	0.9801611179883756
-0.3844221105527637	0.9821335584098042
-0.3793969849246232	0.9840108814688503
-0.3743718592964824	0.9857914730820033
-0.3693467336683418	0.9874736980024027
-0.3643216080402011	0.9890558997674992
-0.3592964824120603	0.9905364006762493
-0.3542713567839196	0.9919135017985791
-0.3492462311557789	0.9931854830200344
-0.3442211055276382	0.9943506031247418
-0.33919597989949746	0.9954070999200125
-0.33417085427135684	0.9963531904061519
-0.32914572864321606	0.9971870709952602
-0.3241206030150754	0.9979069177830714
-0.3190954773869347	0.9985108868781191
-0.31407035175879394	0.998997114792801
-0.3090452261306533	0.9993637189011835
-0.30402010050251255	0.9996087979686867
-0.2989949748743717	0.9997304327590881
-0.2939698492462312	0.9997266867245957
-0.2889447236180904	0.9995956067850669
-0.2839195979899498	0.9993352242027722
-0.27889447236180914	0.9989435555594475
-0.27386934673366836	0.9984186038427136
-0.2688442211055277	0.9977583596492954
-0.2638190954773869	0.9969608025128147
-0.2587939698492462	0.9960239023642796
-0.25376884422110546	0.9949456211337392
-0.24874371859296485	0.9937239145018973
-0.24371859296482407	0.9923567338108208
-0.23869346733668356	0.9908420281431605
-0.23366834170854278	0.9891777465796104
-0.22864321608040195	0.9873618406445767
-0.22361809045226144	0.9853922669502513
-0.21859296482412055	0.9832669900494764
-0.21356783919597994	0.9809839855079044
-0.2085427135678392	0.978541243206044
-0.20351758793969843	0.9759367708817757
-0.19849246231155782	0.973168597923849
-0.19346733668341715	0.9702347794267053
-0.18844221105527642	0.9671334005166916
-0.1834170854271357	0.9638625809593435
-0.17839195979899508	0.9604204800568864
-0.1733668341708542	0.9568053018444321
-0.16834170854271352	0.9530153005925085
-0.16331658291457285	0.9490487866225447
-0.15829145728643207	0.9449041324407117
-0.15326633165829157	0.940579779194096
-0.14824120603015079	0.936074243451519
-0.14321608040201012	0.9313861243094085
-0.13819095477386945	0.9265141108209656
-0.13316582914572866	0.9214569897444183
-0.12814070351758794	0.9162136536034414
-0.12311557788944727	0.9107831090497805
-0.11809045226130649	0.9051644855148099
-0.11306532663316582	0.8993570441331256
-0.10804020100502515	0.8933601869173483
-0.10301507537688442	0.8871734661591054
-0.0979899497487437	0.8807965940266669
-0.09296482412060308	0.8742294523249784
-0.08793969849246219	0.8674721023788651
-0.08291457286432169	0.8605247949950416
-0.07788944723618091	0.8533879804532752
-0.07286432160804007	0.8460623184716966
-0.06783919597989957	0.8385486880858768
-0.06281407035175879	0.8308481973759916
-0.057788944723618174	0.8229621929712415
-0.05276381909547745	0.8148922692558064
-0.047738693467336724	0.8066402771960719
-0.04271356783919594	0.798208332704804
-0.03768844221105527	0.7895988244544663
-0.03266331658291449	0.7808144210491265
-0.027638190954773822	0.7718580774624585
-0.022613065326633208	0.7627330406484019
-0.017587939698492427	0.7534428542311429
-0.012562814070351758	0.7439913621823934
-0.007537688442211088	0.7343827113965312
-0.0025125628140702516	0.7246213530781215
0.0025125628140704737	0.7147120428617171
0.007537688442211088	0.7046598395906915
0.012562814070351758	0.6944701026901676
0.017587939698492594	0.684148488078885
0.022613065326633208	0.6737009425760133
0.027638190954773822	0.663133696771404
0.03266331658291444	0.6524532563414298
0.03768844221105533	0.6416663918072549
0.04271356783919594	0.6307801267479014
0.04773869346733667	0.6198017244966026
0.052763819095477504	0.60873867336543
0.057788944723618174	0.597598670459748
0.06281407035175879	0.5863896041604246
0.0678391959798994	0.5751195353676014
0.07286432160804024	0.5637966776148867
0.07788944723618091	0.5524293761768321
0.08291457286432152	0.5410260863051528
0.08793969849246236	0.5295953507401562
0.09296482412060308	0.5181457766529808
0.0979899497487437	0.506686012181369
0.10301507537688437	0.4952247227266329
0.1080402010050252	0.48377056718213834
0.11306532663316582	0.4723321742639751
0.11809045226130643	0.46091811911250624
0.12311557788944733	0.44953690032925125
0.12814070351758794	0.43819691760715257
0.13316582914572866	0.42690645010386097
0.13819095477386928	0.41567363569742566
0.14321608040201012	0.40450645125192664
0.14824120603015079	0.393412694007374
0.1532663316582914	0.3823999641939028
0.15829145728643224	0.37147564895518664
0.16331658291457285	0.3606469076503636
0.16834170854271352	0.3499206585879069
0.17336683417085413	0.33930356722903515
0.17839195979899508	0.32880203588272144
0.1834170854271357	0.3184221948993399
0.18844221105527637	0.30816989535571443
0.1934673366834172	0.29805070321096605
0.19849246231155782	0.2880698949002634
0.20351758793969843	0.27823245432246324
0.20854271356783927	0.26854307116778603
0.21356783919597994	0.25900614052314913
0.21859296482412055	0.24962576368560577
0.22361809045226128	0.24040575010850734
0.2286432160804021	0.23134962040049345
0.23366834170854278	0.2224606102941659
0.2386934673366834	0.21374167549925704
0.24371859296482423	0.20519549735417247
0.24874371859296485	0.19682448918988385
0.25376884422110546	0.18863080332116533
0.25879396984924613	0.18061633858200252
0.26381909547738697	0.1727827483245469
0.2688442211055277	0.16513144880413247
0.2738693467336683	0.15766362787651222
0.2788944723618092	0.15038025393750512
0.2839195979899498	0.14328208503957784
0.2889447236180904	0.13636967812442813
0.29396984924623104	0.12964339831530983
0.2989949748743719	0.12310342821756846
0.30402010050251255	0.11674977718057832
0.30904522613065316	0.11058229047892991
0.3140703517587941	0.10460065837526382
0.3190954773869347	0.09880442503154167
0.3241206030150754	0.09319299723975855
0.329145728643216	0.08776565294710277
0.33417085427135684	0.08252154955434564
0.33919597989949746	0.07745973196977701
0.3442211055276381	0.07257914040428765
0.34924623115577896	0.06787861789623076
0.3542713567839196	0.06335691755747419
0.3592964824120603	0.05901270953458367
0.36432160804020114	0.05484458768136351
0.3693467336683418	0.0508510759410322
0.3743718592964824	0.04703063443813635
0.37939698492462304	0.04338166528191869
0.3844221105527639	0.039902518084267494
0.38944723618090454	0.0365914951965975
0.39447236180904516	0.03344685667106089
0.3994974874371861	0.030466824952373
0.4045226130653267	0.02764958930727598
0.40954773869346733	0.024993309999266303
0.414572864321608	0.022496122216692224
0.41959798994974884	0.020156139762696732
0.42462311557788945	0.01797145851575202
0.42964824120603007	0.01594015966971326
0.43467336683417096	0.014060312762423805
0.4396984924623116	0.012329978501938933
0.4447236180904523	0.010747211399411004
0.4497487437185929	0.009310062217602645
0.4547738693467338	0.00801658024387416
0.4597989949748744	0.006864815396333306
0.46482412060301503	0.005852820171646276
0.46984924623115587	0.004978651442793393
0.4748743718592965	0.00424037211481691
0.47989949748743715	0.0036360526463556373
0.48492462311557777	0.003163772444495906
0.4899497487437187	0.002821621140194141
0.49497487437185933	0.0026076997512459797
0.5	0.0025201217394932173
0.5050251256281408	0.0025570139686751474
0.5100502512562815	0.0027165175690470394
0.5150753768844221	0.0029967887146073275
0.5201005025125627	0.003395999318497954
0.5251256281407035	0.003912337651870401
0.5301507537688441	0.00454400889124431
0.535175879396985	0.005289235599126937
0.5402010050251258	0.006146258142410744
0.5452261306532664	0.007113335052823592
0.550251256281407	0.008188743333471719
0.5552763819095479	0.009370778715290138
0.5603015075376885	0.01065775586699847
0.5653266331658291	0.012048008561952588
0.5703517587939697	0.013539889805083817
0.5753768844221105	0.015131771922927677
0.5804020100502514	0.016822046619563314
0.585427135678392	0.018609125001112406
0.5904522613065328	0.02049143757128274
0.5954773869346734	0.02246743420028588
0.6005025125628141	0.02453558406931113
0.6055276381909547	0.026694375592598057
0.6105527638190955	0.028942316319017617
0.6155778894472361	0.031277932814947056
0.6206030150753767	0.033699770530105366
0.6256281407035178	0.03620639364790506
0.6306532663316584	0.03879638492177033
0.635678391959799	0.04146834549877338
0.6407035175879396	0.04422089473184678
0.6457286432160805	0.04705266998174255
0.6507537688442211	0.049962326409825876
0.6557788944723617	0.05294853676271414
0.6608040201005025	0.056009991149698894
0.6658291457286434	0.059145396813820694
0.670854271356784	0.06235347789740187
0.6758793969849246	0.06563297520278341
0.6809045226130654	0.06898264594895462
0.6859296482412061	0.07240126352471299
0.6909547738693467	0.07588761723894115
0.6959798994974875	0.07944051206854277
0.7010050251256281	0.08305876840453559
0.7060301507537687	0.08674122179675953
0.7110552763819096	0.09048672269762081
0.7160804020100504	0.09429413620525712
0.721105527638191	0.09816234180647683
0.7261306532663316	0.10209023311979425
0.7311557788944725	0.1060767176388547
0.7361809045226131	0.11012071647651661
0.7412060301507537	0.11422116410983306
0.7462311557788945	0.11837700812615237
0.7512562814070352	0.12258720897053561
0.756281407035176	0.12685073969466956
0.7613065326633166	0.13116658570743442
0.7663316582914574	0.13553374452726927
0.771356783919598	0.13995122553646125
0.7763819095477387	0.1444180497374709
0.7814070351758795	0.14893324951139106
0.7864321608040201	0.15349586837862492
0.7914572864321607	0.15810496076185704
0.7964824120603013	0.162759591751379
0.8015075376884424	0.16745883687282317
0.806532663316583	0.17220178185734722
0.8115577889447236	0.17698752241430366
0.8165829145728645	0.18181516400642153
0.8216080402010051	0.18668382162751884
0.8266331658291457	0.19159261958275856
0.8316582914572863	0.1965406912714538
0.8366834170854272	0.20152717897242342
0.8417085427135678	0.20655123363189204
0.8467336683417086	0.21161201465392562
0.8517587939698494	0.2167086896933881
0.85678391959799	0.22184043445140042
0.8618090452261307	0.2270064324732808
0.8668341708542713	0.23220587494893963
0.8718592964824121	0.23743796051570148
0.8768844221105527	0.24270189506352222
0.8819095477386933	0.2479968915425672
0.8869346733668344	0.25332216977311456
0.891959798994975	0.2586769562577447
0.8969849246231156	0.26406048399577536
0.9020100502512562	0.26947199229990143
0.9070351758793971	0.27491072661499316
0.9120603015075377	0.2803759383390103
0.9170854271356783	0.2858668846459841
0.9221105527638191	0.2913828283110194
0.9271356783919598	0.29692303753726984
0.9321608040201006	0.30248678578483457
0.9371859296482414	0.3080733516015271
0.942211055276382	0.3136820184554661
0.9472361809045227	0.31931207456943445
0.9522613065326633	0.32496281275695615
0.9572864321608041	0.3306335302600378
0.9623115577889447	0.33632352858852055
0.9673366834170853	0.3420321133609916
0.9723618090452262	0.3477585941471981
0.977386934673367	0.3535022843119125
0.9824120603015076	0.35926250086019346
0.9874371859296482	0.3650385642839884
0.9924623115577891	0.37082979841002306
0.9974874371859297	0.3766355302489238


==> input/burgers_1storder_2.dat <==
-0.9974874371859297	0.3117462560118367
-0.9924623115577891	0.3163304399615749
-0.9874371859296482	0.32092621637297886
-0.9824120603015076	0.3255332514782855
-0.9773869346733669	0.33015121491830396
-0.9723618090452262	0.3347797796233156
-0.9673366834170855	0.33941862169661147
-0.9623115577889447	0.34406742030055537
-0.9572864321608041	0.3487258575450655
-0.9522613065326633	0.3533936183784101
-0.9472361809045227	0.3580703904802167
-0.942211055276382	0.362755864156598
-0.9371859296482413	0.3674497322372993
-0.9321608040201006	0.3721516899747781
-0.9271356783919598	0.3768614349451249
-0.9221105527638191	0.38157866695074244
-0.9170854271356784	0.3863030879246969
-0.9120603015075377	0.3910344018366637
-0.9070351758793971	0.39577231460038603
-0.9020100502512564	0.4005165339825722
-0.8969849246231156	0.4052667695131558
-0.891959798994975	0.4100227323968471
-0.8869346733668343	0.4147841354259036
-0.8819095477386935	0.41955069289405283
-0.8768844221105527	0.4243221205114972
-0.8718592964824121	0.42909813532093716
-0.8668341708542713	0.4338784556145463
-0.8618090452261307	0.4386628008518362
-0.85678391959799	0.44345089157834805
-0.8517587939698493	0.44824244934511026
-0.8467336683417086	0.4530371966288019
-0.8417085427135678	0.45783485675256275
-0.8366834170854272	0.46263515380739145
-0.8316582914572865	0.467437812574075
-0.8266331658291457	0.47224255844559143
-0.8216080402010051	0.47704911734993094
-0.8165829145728645	0.4818572156732779
-0.8115577889447236	0.4866665801835007
-0.806532663316583	0.4914769379538925
-0.8015075376884423	0.49628801628710967
-0.7964824120603015	0.5010995426392532
-0.7914572864321607	0.5059112445440381
-0.7864321608040201	0.510722849536999
-0.7814070351758794	0.5155340850796747
-0.7763819095477387	0.5203446784837207
-0.771356783919598	0.5251543568348934
-0.7663316582914573	0.5299628469168526
-0.7613065326633166	0.534769875134727
-0.756281407035176	0.5395751674383885
-0.7512562814070352	0.5443784492453793
-0.7462311557788945	0.5491794453634359
-0.7412060301507537	0.5539778799125539
-0.7361809045226131	0.5587734762465358
-0.7311557788944725	0.5635659568739659
-0.7261306532663316	0.56835504337855
-0.721105527638191	0.5731404563387653
-0.7160804020100504	0.5779219152467547
-0.7110552763819096	0.5826991384264097
-0.7060301507537688	0.5874718429505729
-0.7010050251256281	0.5922397445573029
-0.6959798994974874	0.5970025575651304
-0.6909547738693467	0.6017599947872436
-0.6859296482412061	0.606511767444531
-0.6809045226130654	0.6112575850774145
-0.6758793969849247	0.6159971554564003
-0.670854271356784	0.6207301844912738
-0.6658291457286434	0.6254563761388642
-0.6608040201005025	0.6301754323093
-0.6557788944723617	0.6348870527706777
-0.6507537688442211	0.6395909350520607
-0.6457286432160805	0.6442867743447227
-0.6407035175879396	0.6489742634015517
-0.635678391959799	0.6536530924345224
-0.6306532663316584	0.658322949010144
-0.6256281407035176	0.6629835179427912
-0.6206030150753769	0.6676344811858139
-0.6155778894472361	0.6722755177203289
-0.6105527638190955	0.6769063034415829
-0.6055276381909549	0.6815265110427796
-0.6005025125628141	0.6861358098962574
-0.5954773869346734	0.6907338659318973
-0.5904522613065327	0.6953203415126402
-0.585427135678392	0.6998948953069871
-0.5804020100502514	0.7044571821583488
-0.5753768844221105	0.7090068529511068
-0.5703517587939698	0.7135435544732465
-0.5653266331658291	0.7180669292754088
-0.5603015075376885	0.7225766155262122
-0.5552763819095476	0.7270722468636759
-0.550251256281407	0.731553452242585
-0.5452261306532664	0.7360198557776163
-0.5402010050251258	0.7404710765820469
-0.535175879396985	0.7449067286018513
-0.5301507537688441	0.749326420444992
-0.5251256281407035	0.7537297552056952
-0.5201005025125629	0.7581163302834946
-0.5150753768844221	0.7624857371968159
-0.5100502512562815	0.7668375613908701
-0.5050251256281408	0.7711713820396018
-0.5	0.7754867718414387
-0.49497487437185933	0.7797832968085701
-0.48994974874371866	0.7840605160494682
-0.4849246231155778	0.78831798154436
-0.47989949748743715	0.7925552379133328
-0.4748743718592965	0.7967718221767524
-0.4698492462311557	0.8009672635076471
-0.4648241206030152	0.8051410829757012
-0.4597989949748744	0.8092927932824803
-0.45477386934673364	0.8134218984874916
-0.4497487437185931	0.8175278937246673
-0.4447236180904523	0.8216102649088277
-0.4396984924623116	0.8256684884316735
-0.4346733668341709	0.8297020308468162
-0.4296482412060301	0.8337103485433456
-0.42462311557788945	0.8376928874073963
-0.4195979899497488	0.8416490824711526
-0.41457286432160806	0.8455783575486963
-0.40954773869346733	0.8494801248580803
-0.4045226130653267	0.8533537846289609
-0.39949748743718594	0.8571987246951027
-0.39447236180904516	0.8610143200710224
-0.38944723618090454	0.8647999325119985
-0.3844221105527637	0.8685549100566323
-0.3793969849246232	0.8722785865511036
-0.3743718592964824	0.8759702811542043
-0.3693467336683418	0.879629297822199
-0.3643216080402011	0.8832549247724879
-0.3592964824120603	0.8868464339250048
-0.3542713567839196	0.8904030803202074
-0.3492462311557789	0.8939241015124606
-0.3442211055276382	0.8974087169375369
-0.33919597989949746	0.9008561272528828
-0.33417085427135684	0.9042655136492205
-0.32914572864321606	0.9076360371319667
-0.3241206030150754	0.9109668377708606
-0.3190954773869347	0.9142570339160873
-0.31407035175879394	0.9175057213790884
-0.3090452261306533	0.9207119725761284
-0.30402010050251255	0.9238748356325707
-0.2989949748743717	0.926993333445685
-0.2939698492462312	0.9300664627036733
-0.2889447236180904	0.9330931928584463
-0.2839195979899498	0.9360724650495313
-0.27889447236180914	0.9390031909763168
-0.27386934673366836	0.9418842517156575
-0.2688442211055277	0.9447144964816692
-0.2638190954773869	0.9474927413243291
-0.2587939698492462	0.9502177677632755
-0.25376884422110546	0.9528883213529529
-0.24874371859296485	0.9555031101749941
-0.24371859296482407	0.9580608032534428
-0.23869346733668356	0.9605600288881269
-0.23366834170854278	0.9629993729011643
-0.22864321608040195	0.9653773767912318
-0.22361809045226144	0.9676925357898601
-0.21859296482412055	0.9699432968136101
-0.21356783919597994	0.9721280563055478
-0.2085427135678392	0.9742451579589764
-0.20351758793969843	0.976292890315875
-0.19849246231155782	0.9782694842319525
-0.19346733668341715	0.9801731101996455
-0.18844221105527642	0.982001875519757
-0.1834170854271357	0.9837538213117664
-0.17839195979899508	0.9854269193521052
-0.1733668341708542	0.9870190687289219
-0.16834170854271352	0.9885280923010168
-0.16331658291457285	0.9899517329477262
-0.15829145728643207	0.9912876495955788
-0.15326633165829157	0.9925334130064967
-0.14824120603015079	0.9936865013112262
-0.14321608040201012	0.9947442952704837
-0.13819095477386945	0.9957040732450457
-0.13316582914572866	0.99656300585468
-0.12814070351758794	0.9973181503043689
-0.12311557788944727	0.9979664443547941
-0.11809045226130649	0.9985046999124473
-0.11306532663316582	0.9989295962130823
-0.10804020100502515	0.9992376725704891
-0.10301507537688442	0.9994253206607852
-0.0979899497487437	0.9994887763105973
-0.09296482412060308	0.9994241107556604
-0.08793969849246219	0.9992272213345339
-0.08291457286432169	0.9988938215803685
-0.07788944723618091	0.9984194306720002
-0.07286432160804007	0.9977993622041829
-0.06783919597989957	0.9970287122355903
-0.06281407035175879	0.9961023465724448
-0.057788944723618174	0.9950148872454275
-0.05276381909547745	0.9937606981380926
-0.047738693467336724	0.992333869726596
-0.04271356783919594	0.990728202893506
-0.03768844221105527	0.9889371917831694
-0.03266331658291449	0.986954005673093
-0.027638190954773822	0.9847714698457367
-0.022613065326633208	0.9823820454587421
-0.017587939698492427	0.9797778084300331
-0.012562814070351758	0.9769504273785786
-0.007537688442211088	0.9738911406935185
-0.0025125628140702516	0.9705907328456447
0.0025125628140704737	0.9670395101082729
0.007537688442211088	0.9632272759220724
0.012562814070351758	0.9591433062238885
0.017587939698492594	0.954776325166974
0.022613065326633208	0.9501144817940812
0.027638190954773822	0.9451453283911094
0.03266331658291444	0.9398558014536013
0.03768844221105533	0.9342322064483095
0.04271356783919594	0.928260207854539
0.04773869346733667	0.9219248263323059
0.052763819095477504	0.9152104452930104
0.057788944723618174	0.9081008296478479
0.06281407035175879	0.9005791600804619
0.0678391959798994	0.8926280868281568
0.07286432160804024	0.8842298076457059
0.07788944723618091	0.8753661753391465
0.08291457286432152	0.8660188409468224
0.08793969849246236	0.8561694392395943
0.09296482412060308	0.8457998236093789
0.0979899497487437	0.8348923574777309
0.10301507537688437	0.8234302689101833
0.1080402010050252	0.8113980739611404
0.11306532663316582	0.7987820721727436
0.11809045226130643	0.7855709143900653
0.12311557788944733	0.7717562384622173
0.12814070351758794	0.7573333624058173
0.13316582914572866	0.7423020173163984
0.13819095477386928	0.7266670940683383
0.14321608040201012	0.7104393692837133
0.14824120603015079	0.6936361681258725
0.1532663316582914	0.6762819154005142
0.15829145728643224	0.6584085235792715
0.16331658291457285	0.640055567977389
0.16834170854271352	0.6212702063489894
0.17336683417085413	0.6021068129089971
0.17839195979899508	0.5826263146942938
0.1834170854271357	0.5628952397477822
0.18844221105527637	0.5429845095395748
0.1934673366834172	0.5229680295264137
0.19849246231155782	0.5029211489726568
0.20351758793969843	0.4829190718004389
0.20854271356783927	0.46303530294109707
0.21356783919597994	0.44334020926231854
0.21859296482412055	0.4238997616749137
0.22361809045226128	0.4047745074485436
0.2286432160804021	0.38601880157733104
0.23366834170854278	0.3676803057739177
0.2386934673366834	0.349799745510893
0.24371859296482423	0.33241090100995746
0.24874371859296485	0.3155407979945605
0.25376884422110546	0.29921005846386195
0.25879396984924613	0.28343337025892246
0.26381909547738697	0.26822003597254784
0.2688442211055277	0.2535745658501826
0.2738693467336683	0.23949728480313917
0.2788944723618092	0.2259849296946767
0.2839195979899498	0.2130312190338284
0.2889447236180904	0.20062738268719207
0.29396984924623104	0.18876264394033226
0.2989949748743719	0.1774246500992947
0.30402010050251255	0.16659985081751197
0.30904522613065316	0.15627382553266186
0.3140703517587941	0.14643156290932569
0.3190954773869347	0.13705769612941301
0.3241206030150754	0.12813669837521946
0.329145728643216	0.11965304302084555
0.33417085427135684	0.11159133298189336
0.33919597989949746	0.10393640344882096
0.3442211055276381	0.09667340190713584
0.34924623115577896	0.08978784897375333
0.3542713567839196	0.08326568318658416
0.3592964824120603	0.07709329249670657
0.36432160804020114	0.07125753484426306
0.3693467336683418	0.06574574985940866
0.3743718592964824	0.0605457634227624
0.37939698492462304	0.055645886547342344
0.3844221105527639	0.05103490980532171
0.38944723618090454	0.046702094316260365
0.39447236180904516	0.04263716013613939
0.3994974874371861	0.038830272735602106
0.4045226130653267	0.03527202812824456
0.40954773869346733	0.03195343710264671
0.414572864321608	0.02886590892232575
0.41959798994974884	0.026001234783401543
0.42462311557788945	0.02335157125823545
0.42964824120603007	0.020909423902649573
0.43467336683417096	0.018667631162825913
0.4396984924623116	0.01661934868413236
0.4447236180904523	0.01475803409665151
0.4497487437185929	0.013077432330015746
0.4547738693467338	0.011571561492363673
0.4597989949748744	0.01023469933405985
0.46482412060301503	0.009061370305617692
0.46984924623115587	0.008046333210497508
0.4748743718592965	0.007184569446670466
0.47989949748743715	0.006471271825674684
0.48492462311557777	0.005901833954034479
0.4899497487437187	0.005471840159115513
0.49497487437185933	0.0051770559395383975
0.5	0.00501341891900049
0.5050251256281408	0.004977030281619826
0.5100502512562815	0.0050641466666017905
0.5150753768844221	0.005271172500044918
0.5201005025125627	0.005594652741971165
0.5251256281407035	0.006031266027126623
0.5301507537688441	0.006577818178701244
0.535175879396985	0.00723123607482088
0.5402010050251258	0.007988561848439716
0.5452261306532664	0.008846947402080741
0.550251256281407	0.009803649219715981
0.5552763819095479	0.010856023458931257
0.5603015075376885	0.012001521307369825
0.5653266331658291	0.01323768458828628
0.5703517587939697	0.014562141600859314
0.5753768844221105	0.01597260318170431
0.5804020100502514	0.017466858974790632
0.585427135678392	0.01904277389770133
0.5904522613065328	0.02069828479287326
0.5954773869346734	0.02243139725312282
0.6005025125628141	0.02424018261139598
0.6055276381909547	0.026122775085281755
0.6105527638190955	0.028077369067396035
0.6155778894472361	0.03010221655327882
0.6206030150753767	0.03219562469895316
0.6256281407035178	0.03435595350077017
0.6306532663316584	0.03658161359061188
0.635678391959799	0.038871064139944615
0.6407035175879396	0.04122281086661049
0.6457286432160805	0.04363540413861548
0.6507537688442211	0.04610743716952056
0.6557788944723617	0.04863754430036818
0.6608040201005025	0.051224399363382835
0.6658291457286434	0.053866714122970207
0.670854271356784	0.056563236789808666
0.6758793969849246	0.059312750604078035
0.6809045226130654	0.06211407248410644
0.6859296482412061	0.06496605173693665
0.6909547738693467	0.0678675688275205
0.6959798994974875	0.07081753420344336
0.7010050251256281	0.07381488717226255
0.7060301507537687	0.07685859482871332
0.7110552763819096	0.07994765102919592
0.7160804020100504	0.08308107541110621
0.721105527638191	0.08625791245471275
0.7261306532663316	0.08947723058541421
0.7311557788944725	0.09273812131433486
0.7361809045226131	0.09603969841533021
0.7412060301507537	0.09938109713658475
0.7462311557788945	0.10276147344508417
0.7512562814070352	0.10618000330234072
0.756281407035176	0.1096358819698398
0.7613065326633166	0.11312832334275989
0.7663316582914574	0.11665655931059757
0.771356783919598	0.12021983914340291
0.7763819095477387	0.12381742890240138
0.7814070351758795	0.1274486108738433
0.7864321608040201	0.131112683024984
0.7914572864321607	0.13480895848115643
0.7964824120603013	0.1385367650229515
0.8015075376884424	0.14229544460257465
0.806532663316583	0.146084352878494
0.8115577889447236	0.14990285876754214
0.8165829145728645	0.1537503440136768
0.8216080402010051	0.15762620277264502
0.8266331658291457	0.1615298412118357
0.8316582914572863	0.16546067712463908
0.8366834170854272	0.1694181395586684
0.8417085427135678	0.17340166845722868
0.8467336683417086	0.17741071431344957
0.8517587939698494	0.18144473783652745
0.85678391959799	0.1855032096295484
0.8618090452261307	0.18958560987839002
0.8668341708542713	0.19369142805122425
0.8718592964824121	0.19782016260816512
0.8768844221105527	0.20197132072062882
0.8819095477386933	0.2061444179999915
0.8869346733668344	0.21033897823515266
0.891959798994975	0.21455453313862666
0.8969849246231156	0.21879062210080563
0.9020100502512562	0.22304679195205115
0.9070351758793971	0.2273225967322885
0.9120603015075377	0.23161759746779223
0.9170854271356783	0.2359313619548652
0.9221105527638191	0.2402634645501267
0.9271356783919598	0.24461348596713817
0.9321608040201006	0.24898101307910614
0.9371859296482414	0.2533656387274143
0.942211055276382	0.2577669615357461
0.9472361809045227	0.2621845857295712
0.9522613065326633	0.26661812096077625
0.9572864321608041	0.27106718213723247
0.9623115577889447	0.27553138925709897
0.9673366834170853	0.2800103672476699
0.9723618090452262	0.28450374580858134
0.977386934673367	0.2890111592592019
0.9824120603015076	0.2935322463900359
0.9874371859296482	0.29806665031797813
0.9924623115577891	0.3026140183452622
0.9974874371859297	0.3071740018219527


==> input/burgers_1storder_3.dat <==
-0.9974874371859297	0.25511756502196553
-0.9924623115577891	0.25872565166044226
-0.9874371859296482	0.2623427827030815
-0.9824120603015076	0.26596876555873533
-0.9773869346733669	0.2696034106276816
-0.9723618090452262	0.27324653120957737
-0.9673366834170855	0.2768979434143299
-0.9623115577889447	0.280557466075759
-0.9572864321608041	0.2842249206679343
-0.9522613065326633	0.2879001312240736
-0.9472361809045227	0.2915829242578949
-0.942211055276382	0.29527312868732025
-0.9371859296482413	0.2989705757604328
-0.9321608040201006	0.30267509898359346
-0.9271356783919598	0.3063865340516284
-0.9221105527638191	0.31010471878000107
-0.9170854271356784	0.3138294930388872
-0.9120603015075377	0.317560698689075
-0.9070351758793971	0.3212981795196154
-0.9020100502512564	0.32504178118715
-0.8969849246231156	0.32879135115684865
-0.891959798994975	0.33254673864489087
-0.8869346733668343	0.3363077945624271
-0.8819095477386935	0.34007437146096026
-0.8768844221105527	0.34384632347908783
-0.8718592964824121	0.3476235062905502
-0.8668341708542713	0.35140577705353077
-0.8618090452261307	0.35519299436115526
-0.85678391959799	0.35898501819314255
-0.8517587939698493	0.3627817098685571
-0.8467336683417086	0.3665829319996185
-0.8417085427135678	0.37038854844652236
-0.8366834170854272	0.374198424273231
-0.8316582914572865	0.37801242570419197
-0.8266331658291457	0.3818304200819443
-0.8216080402010051	0.38565227582557454
-0.8165829145728645	0.3894778623899856
-0.8115577889447236	0.393307050225941
-0.806532663316583	0.3971397107408517
-0.8015075376884423	0.40097571626026995
-0.7964824120603015	0.4048149399900591
-0.7914572864321607	0.4086572559792057
-0.7864321608040201	0.41250253908324586
-0.7814070351758794	0.41635066492827283
-0.7763819095477387	0.42020150987549915
-0.771356783919598	0.4240549509863445
-0.7663316582914573	0.42791086598802064
-0.7613065326633166	0.43176913323958843
-0.756281407035176	0.4356296316984588
-0.7512562814070352	0.439492240887314
-0.7462311557788945	0.44335684086142263
-0.7412060301507537	0.447223312176325
-0.7361809045226131	0.45109153585586403
-0.7311557788944725	0.45496139336053937
-0.7261306532663316	0.4588327665561603
-0.721105527638191	0.46270553768277617
-0.7160804020100504	0.46657958932386073
-0.7110552763819096	0.47045480437572984
-0.7060301507537688	0.4743310660171699
-0.7010050251256281	0.4782082576792558
-0.6959798994974874	0.4820862630153378
-0.6909547738693467	0.4859649658711764
-0.6859296482412061	0.4898442502552034
-0.6809045226130654	0.49372400030889085
-0.6758793969849247	0.49760410027720475
-0.670854271356784	0.5014844344791259
-0.6658291457286434	0.5053648872782156
-0.6608040201005025	0.509245343053208
-0.6557788944723617	0.5131256861686063
-0.6507537688442211	0.5170058009452663
-0.6457286432160805	0.5208855716309441
-0.6407035175879396	0.5247648823707888
-0.635678391959799	0.5286436171777611
-0.6306532663316584	0.5325216599029556
-0.6256281407035176	0.5363988942058077
-0.6206030150753769	0.5402752035241625
-0.6155778894472361	0.5441504710441895
-0.6105527638190955	0.5480245796701149
-0.6055276381909549	0.5518974119937574
-0.6005025125628141	0.5557688502638412
-0.5954773869346734	0.5596387763550658
-0.5904522613065327	0.5635070717369117
-0.585427135678392	0.5673736174421569
-0.5804020100502514	0.5712382940350833
-0.5753768844221105	0.5751009815793491
-0.5703517587939698	0.578961559605503
-0.5653266331658291	0.5828199070781157
-0.5603015075376885	0.5866759023625054
-0.5552763819095476	0.5905294231910292
-0.550251256281407	0.5943803466289163
-0.5452261306532664	0.5982285490396174
-0.5402010050251258	0.6020739060496385
-0.535175879396985	0.6059162925128372
-0.5301507537688441	0.6097555824741455
-0.5251256281407035	0.6135916491326968
-0.5201005025125629	0.6174243648043202
-0.5150753768844221	0.6212536008833743
-0.5100502512562815	0.6250792278038871
-0.5050251256281408	0.6289011149999683
-0.5	0.6327191308654571
-0.49497487437185933	0.6365331427127763
-0.48994974874371866	0.6403430167309468
-0.4849246231155778	0.6441486179427324
-0.47989949748743715	0.6479498101608685
-0.4748743718592965	0.6517464559433396
-0.4698492462311557	0.6555384165476574
-0.4648241206030152	0.6593255518841008
-0.4597989949748744	0.6631077204678664
-0.45477386934673364	0.6668847793700876
-0.4497487437185931	0.670656584167667
-0.4447236180904523	0.6744229888918765
-0.4396984924623116	0.6781838459756656
-0.4346733668341709	0.6819390061996279
-0.4296482412060301	0.6856883186365639
-0.42462311557788945	0.6894316305945805
-0.4195979899497488	0.6931687875586663
-0.41457286432160806	0.6968996331306732
-0.40954773869346733	0.7006240089676398
-0.4045226130653267	0.7043417547183823
-0.39949748743718594	0.7080527079582797
-0.39447236180904516	0.7117567041221727
-0.38944723618090454	0.7154535764353004
-0.3844221105527637	0.7191431558421814
-0.3793969849246232	0.7228252709333574
-0.3743718592964824	0.7264997478699021
-0.3693467336683418	0.7301664103055966
-0.3643216080402011	0.7338250793066736
-0.3592964824120603	0.7374755732690162
-0.3542713567839196	0.7411177078327056
-0.3492462311557789	0.7447512957937927
-0.3442211055276382	0.7483761470131768
-0.33919597989949746	0.7519920683224528
-0.33417085427135684	0.7555988634265997
-0.32914572864321606	0.7591963328033574
-0.3241206030150754	0.7627842735991467
-0.3190954773869347	0.766362479521372
-0.31407035175879394	0.7699307407269373
-0.3090452261306533	0.773488843706803
-0.30402010050251255	0.777036571166395
-0.2989949748743717	0.7805737019016721
-0.2939698492462312	0.7841000106706438
-0.2889447236180904	0.787615268060126
-0.2839195979899498	0.7911192403474971
-0.27889447236180914	0.7946116893572204
-0.27386934673366836	0.7980923723118724
-0.2688442211055277	0.8015610416774072
-0.2638190954773869	0.805017445002373
-0.2587939698492462	0.8084613247507767
-0.25376884422110546	0.8118924181282764
-0.24874371859296485	0.8153104569013646
-0.24371859296482407	0.8187151672091815
-0.23869346733668356	0.8221062693675784
-0.23366834170854278	0.8254834776650285
-0.22864321608040195	0.828846500149955
-0.22361809045226144	0.8321950384090224
-0.21859296482412055	0.8355287873359092
-0.21356783919597994	0.838847434890046
-0.2085427135678392	0.8421506618447746
-0.20351758793969843	0.8454381415243454
-0.19849246231155782	0.8487095395291355
-0.19346733668341715	0.8519645134484262
-0.18844221105527642	0.8552027125600369
-0.1834170854271357	0.8584237775160652
-0.17839195979899508	0.8616273400139327
-0.1733668341708542	0.8648130224518784
-0.16834170854271352	0.8679804375679863
-0.16331658291457285	0.8711291880617683
-0.15829145728643207	0.8742588661972536
-0.15326633165829157	0.8773690533864612
-0.14824120603015079	0.8804593197520538
-0.14321608040201012	0.8835292236678804
-0.13819095477386945	0.8865783112760203
-0.13316582914572866	0.8896061159788392
-0.12814070351758794	0.8926121579044562
-0.12311557788944727	0.8955959433438935
-0.11809045226130649	0.8985569641580534
-0.11306532663316582	0.9014946971525203
-0.10804020100502515	0.904408603418023
-0.10301507537688442	0.9072981276342255
-0.0979899497487437	0.9101626973343215
-0.09296482412060308	0.9130017221277018
-0.08793969849246219	0.9158145928777368
-0.08291457286432169	0.9186006808314688
-0.07788944723618091	0.9213593366977327
-0.07286432160804007	0.924089889669923
-0.06783919597989957	0.9267916463893018
-0.06281407035175879	0.9294638898443631
-0.057788944723618174	0.9321058782013818
-0.05276381909547745	0.9347168435608182
-0.047738693467336724	0.9372959906337662
-0.04271356783919594	0.9398424953320814
-0.03768844221105527	0.9423555032652208
-0.03266331658291449	0.9448341281361559
-0.027638190954773822	0.9472774500279698
-0.022613065326633208	0.949684513571914
-0.017587939698492427	0.9520543259867666
-0.012562814070351758	0.9543858549782984
-0.007537688442211088	0.9566780264864724
-0.0025125628140702516	0.9589297222667066
0.0025125628140704737	0.9611397772900431
0.007537688442211088	0.963306976945415
0.012562814070351758	0.9654300540253253
0.017587939698492594	0.9675076854741367
0.022613065326633208	0.9695384888757632
0.027638190954773822	0.971521018654845
0.03266331658291444	0.9734537619623638
0.03768844221105533	0.975335134213138
0.04271356783919594	0.9771634742385801
0.04773869346733667	0.978937039013464
0.052763819095477504	0.9806539979101263
0.057788944723618174	0.9823124264273813
0.06281407035175879	0.9839102993343409
0.0678391959798994	0.985445483161112
0.07286432160804024	0.9869157279587993
0.07788944723618091	0.9883186582401023
0.08291457286432152	0.9896517629987843
0.08793969849246236	0.9909123846910102
0.09296482412060308	0.9920977070435595
0.0979899497487437	0.9932047415326593
0.10301507537688437	0.9942303123519373
0.1080402010050252	0.9951710396579349
0.11306532663316582	0.9960233208456412
0.11809045226130643	0.9967833095632476
0.12311557788944733	0.9974468921231056
0.12814070351758794	0.9980096609024471
0.13316582914572866	0.9984668842500719
0.13819095477386928	0.9988134723202517
0.14321608040201012	0.9990439381379002
0.14824120603015079	0.9991523530534565
0.1532663316582914	0.9991322955638366
0.15829145728643224	0.998976792246415
0.16331658291457285	0.9986782492618503
0.16834170854271352	0.998228372508891
0.17336683417085413	0.9976180740331216
0.17839195979899508	0.9968373616643013
0.1834170854271357	0.9958752080306895
0.18844221105527637	0.9947193939980908
0.1934673366834172	0.9933563200971416
0.19849246231155782	0.9917707774738146
0.20351758793969843	0.9899456670843274
0.20854271356783927	0.9878616518881176
0.21356783919597994	0.9854967210952459
0.21859296482412055	0.9828256371742379
0.22361809045226128	0.9798192238019473
0.2286432160804021	0.9764434336545444
0.23366834170854278	0.9726581043567087
0.2386934673366834	0.96841526074527
0.24371859296482423	0.9636567361861037
0.24874371859296485	0.9583107342213572
0.25376884422110546	0.9522866720095616
0.25879396984924613	0.9454671106313166
0.26381909547738697	0.937694522446107
0.2688442211055277	0.9287485636521239
0.2738693467336683	0.9183055547953564
0.2788944723618092	0.9058651258582798
0.2839195979899498	0.8906207590121183
0.2889447236180904	0.8712528879530906
0.29396984924623104	0.8456748096574435
0.2989949748743719	0.8109337703572513
0.30402010050251255	0.7637449042138929
0.30904522613065316	0.7021044472462296
0.3140703517587941	0.6274406990449021
0.3190954773869347	0.5454045502054135
0.3241206030150754	0.46393343521070474
0.329145728643216	0.3898865076947717
0.33417085427135684	0.32689919512367277
0.33919597989949746	0.27545995599359147
0.3442211055276381	0.23420115808334876
0.34924623115577896	0.20114461738815795
0.3542713567839196	0.17441171874357855
0.3592964824120603	0.15248001791858481
0.36432160804020114	0.13420216060877402
0.3693467336683418	0.11873975560143382
0.3743718592964824	0.10548487311751847
0.37939698492462304	0.09399423811068536
0.3844221105527639	0.08394044127799255
0.38944723618090454	0.07507762146206513
0.39447236180904516	0.06721782262789694
0.3994974874371861	0.060214767897017525
0.4045226130653267	0.05395266089610509
0.40954773869346733	0.0483383712354049
0.414572864321608	0.04329590513302764
0.41959798994974884	0.038762432856237435
0.42462311557788945	0.03468538973227601
0.42964824120603007	0.03102032779519799
0.43467336683417096	0.02772929996332101
0.4396984924623116	0.024779627581828254
0.4447236180904523	0.022142947927998622
0.4497487437185929	0.01979446900292713
0.4547738693467338	0.01771237982406081
0.4597989949748744	0.01587737882198233
0.46482412060301503	0.014272292986392888
0.46984924623115587	0.012881767504608713
0.4748743718592965	0.011692010716887566
0.47989949748743715	0.010690582893909388
0.48492462311557777	0.009866220039347794
0.4899497487437187	0.009208685919158504
0.49497487437185933	0.00870864701551545
0.5	0.008357566234587476
0.5050251256281408	0.008147612060611724
0.5100502512562815	0.00807158051328511
0.5150753768844221	0.008122827781361397
0.5201005025125627	0.008295211808933193
0.5251256281407035	0.008583041428982047
0.5301507537688441	0.008981031891268327
0.535175879396985	0.009484265833376006
0.5402010050251258	0.010088158905941747
0.5452261306532664	0.01078842939430897
0.550251256281407	0.011581071285583906
0.5552763819095479	0.012462330317365905
0.5603015075376885	0.01342868261618575
0.5653266331658291	0.014476815592965611
0.5703517587939697	0.015603610812011346
0.5753768844221105	0.016806128591058175
0.5804020100502514	0.018081594124221386
0.585427135678392	0.01942738494855899
0.5904522613065328	0.020841019599300025
0.5954773869346734	0.022320147319411312
0.6005025125628141	0.02386253870669903
0.6055276381909547	0.025466077196585567
0.6105527638190955	0.027128751291487212
0.6155778894472361	0.02884864745869115
0.6206030150753767	0.030623943628075932
0.6256281407035178	0.03245290322917387
0.6306532663316584	0.03433386971413355
0.635678391959799	0.03626526151926819
0.6407035175879396	0.038245567423208934
0.6457286432160805	0.04027334226433453
0.6507537688442211	0.04234720298421798
0.6557788944723617	0.04446582496739778
0.6608040201005025	0.04662793865091449
0.6658291457286434	0.04883232637981278
0.670854271356784	0.05107781948724286
0.6758793969849246	0.0533632955799477
0.6809045226130654	0.05568767601182813
0.6859296482412061	0.05804992352997031
0.6909547738693467	0.0604490400790239
0.6959798994974875	0.0628840647511594
0.7010050251256281	0.06535407187002848
0.7060301507537687	0.06785816919821974
0.7110552763819096	0.070395496258659
0.7160804020100504	0.07296522276126063
0.721105527638191	0.07556654712690701
0.7261306532663316	0.07819869510152583
0.7311557788944725	0.08086091845365867
0.7361809045226131	0.0835524937494776
0.7412060301507537	0.0862727211997141
0.7462311557788945	0.08902092357342503
0.7512562814070352	0.09179644517393623
0.756281407035176	0.09459865087268188
0.7613065326633166	0.0974269251970009
0.7663316582914574	0.10028067146826243
0.771356783919598	0.10315931098697663
0.7763819095477387	0.10606228226180504
0.7814070351758795	0.10898904027962031
0.7864321608040201	0.1119390558139803
0.7914572864321607	0.11491181476957829
0.7964824120603013	0.11790681756041085
0.8015075376884424	0.12092357851956981
0.806532663316583	0.12396162533871576
0.8115577889447236	0.12702049853542982
0.8165829145728645	0.13009975094676662
0.8216080402010051	0.13319894724745032
0.8266331658291457	0.13631766349126126
0.8316582914572863	0.13945548667426258
0.8366834170854272	0.14261201431860535
0.8417085427135678	0.14578685407573688
0.8467336683417086	0.14897962334791484
0.8517587939698494	0.1521899489270004
0.85678391959799	0.15541746664957315
0.8618090452261307	0.158661821067469
0.8668341708542713	0.16192266513290263
0.8718592964824121	0.16519965989738683
0.8768844221105527	0.16849247422371175
0.8819095477386933	0.1718007845102918
0.8869346733668344	0.1751242744272313
0.891959798994975	0.17846263466349904
0.8969849246231156	0.18181556268463825
0.9020100502512562	0.18518276250047402
0.9070351758793971	0.18856394444231034
0.9120603015075377	0.19195882494914046
0.9170854271356783	0.19536712636242037
0.9221105527638191	0.19878857672898237
0.9271356783919598	0.20222290961168915
0.9321608040201006	0.2056698639074516
0.9371859296482414	0.20912918367225491
0.942211055276382	0.21260061795285684
0.9472361809045227	0.2160839206248411
0.9522613065326633	0.21957885023672563
0.9572864321608041	0.2230851698598421
0.9623115577889447	0.2266026469437183
0.9673366834170853	0.230131053176709
0.9723618090452262	0.23367016435163465
0.977386934673367	0.23721976023619937
0.9824120603015076	0.24077962444797293
0.9874371859296482	0.24434954433373007
0.9924623115577891	0.24792931085295378
0.9974874371859297	0.2515187184653166


==> input/burgers_2ndorder_1.dat <==
-0.9974874371859297	0.38369773304609767
-0.9924623115577891	0.38957548510083606
-0.9874371859296482	0.3954655561077475
-0.9824120603015076	0.4013672704166539
-0.9773869346733669	0.40727995474833834
-0.9723618090452262	0.41320293805389285
-0.9673366834170855	0.41913555137489705
-0.9623115577889447	0.4250771277043778
-0.9572864321608041	0.4310270018484959
-0.9522613065326633	0.43698451028891
-0.9472361809045227	0.4429489910457653
-0.942211055276382	0.4489197835412556
-0.9371859296482413	0.4548962284637082
-0.9321608040201006	0.4608776676321384
-0.9271356783919598	0.46686344386122464
-0.9221105527638191	0.4728529008266519
-0.9170854271356784	0.47884538293077084
-0.9120603015075377	0.48484023516852454
-0.9070351758793971	0.49083680299358934
-0.9020100502512564	0.4968344321846794
-0.8969849246231156	0.5028324687119642
-0.891959798994975	0.5088302586035477
-0.8869346733668343	0.5148271478119574
-0.8819095477386935	0.5208224820805941
-0.8768844221105527	0.5268156068100888
-0.8718592964824121	0.532805866924517
-0.8668341708542713	0.53879260673742
-0.8618090452261307	0.54477516981758
-0.85678391959799	0.5507528988544981
-0.8517587939698493	0.5567251355235261
-0.8467336683417086	0.5626912203505973
-0.8417085427135678	0.5686504925765076
-0.8366834170854272	0.5746022900206924
-0.8316582914572865	0.5805459489444516
-0.8266331658291457	0.5864808039135654
-0.8216080402010051	0.5924061876602558
-0.8165829145728645	0.5983214309444332
-0.8115577889447236	0.6042258624141854
-0.806532663316583	0.6101188084654481
-0.8015075376884423	0.6159995931008109
-0.7964824120603015	0.621867537787402
-0.7914572864321607	0.6277219613138016
-0.7864321608040201	0.6335621796459308
-0.7814070351758794	0.6393875057818602
-0.7763819095477387	0.6451972496054896
-0.771356783919598	0.6509907177390438
-0.7663316582914573	0.6567672133943301
-0.7613065326633166	0.662526036222707
-0.756281407035176	0.6682664821637087
-0.7512562814070352	0.6739878432922737
-0.7462311557788945	0.6796894076645233
-0.7412060301507537	0.6853704591620374
-0.7361809045226131	0.6910302773345743
-0.7311557788944725	0.6966681372411809
-0.7261306532663316	0.7022833092896434
-0.721105527638191	0.7078750590742232
-0.7160804020100504	0.7134426472116256
-0.7110552763819096	0.7189853291751508
-0.7060301507537688	0.7245023551269751
-0.7010050251256281	0.7299929697485122
-0.6959798994974874	0.735456412068802
-0.6909547738693467	0.740891915290878
-0.6859296482412061	0.7462987066160656
-0.6809045226130654	0.7516760070661612
-0.6758793969849247	0.7570230313034443
-0.670854271356784	0.7623389874484787
-0.6658291457286434	0.7676230768956557
-0.6608040201005025	0.7728744941264358
-0.6557788944723617	0.7780924265202479
-0.6507537688442211	0.7832760541630045
-0.6457286432160805	0.7884245496531952
-0.6407035175879396	0.7935370779055203
-0.635678391959799	0.798612795952033
-0.6306532663316584	0.8036508527407561
-0.6256281407035176	0.8086503889317461
-0.6206030150753769	0.8136105366905797
-0.6155778894472361	0.8185304194792363
-0.6105527638190955	0.8234091518443648
-0.6055276381909549	0.8282458392029151
-0.6005025125628141	0.8330395776251264
-0.5954773869346734	0.8377894536148671
-0.5904522613065327	0.8424945438873271
-0.585427135678392	0.8471539151440703
-0.5804020100502514	0.8517666238454552
-0.5753768844221105	0.8563317159804493
-0.5703517587939698	0.8608482268338608
-0.5653266331658291	0.8653151807510223
-0.5603015075376885	0.8697315908999752
-0.5552763819095476	0.8740964590312034
-0.550251256281407	0.878408775234984
-0.5452261306532664	0.8826675176964296
-0.5402010050251258	0.8868716524483087
-0.535175879396985	0.8910201331217481
-0.5301507537688441	0.8951119006949295
-0.5251256281407035	0.8991458832399133
-0.5201005025125629	0.9031209956677363
-0.5150753768844221	0.9070361394719478
-0.5100502512562815	0.9108902024707698
-0.5050251256281408	0.9146820585480855
-0.5	0.9184105673934897
-0.49497487437185933	0.922074574241651
-0.48994974874371866	0.9256729096112428
-0.4849246231155778	0.929204389043745
-0.47989949748743715	0.9326678128425916
-0.4748743718592965	0.9360619658130871
-0.4698492462311557	0.9393856170027702
-0.4648241206030152	0.942637519442088
-0.4597989949748744	0.9458164098893557
-0.45477386934673364	0.9489210085852696
-0.4497487437185931	0.951950019002515
-0.4447236180904523	0.9549021275588447
-0.4396984924623116	0.9577760033476078
-0.4346733668341709	0.960570298076009
-0.4296482412060301	0.9632836460903419
-0.42462311557788945	0.9659146635246748
-0.4195979899497488	0.9684619463977805
-0.41457286432160806	0.970924071838236
-0.40954773869346733	0.9732996066467915
-0.4045226130653267	0.9755871086600705
-0.39949748743718594	0.9777850902795266
-0.39447236180904516	0.9798919770973724
-0.38944723618090454	0.9819062184682085
-0.3844221105527637	0.9838265665699609
-0.3793969849246232	0.9856519207717415
-0.3743718592964824	0.9873800646433493
-0.3693467336683418	0.9890069117602812
-0.3643216080402011	0.9905304609696813
-0.3592964824120603	0.9919579482613553
-0.3542713567839196	0.993299618933107
-0.3492462311557789	0.9945360897033854
-0.3442211055276382	0.9956030021887506
-0.33919597989949746	0.9964830233648425
-0.33417085427135684	0.9973644257191494
-0.32914572864321606	0.9985292774309428
-0.3241206030150754	0.9997126476110403
-0.3190954773869347	0.9999808544398952
-0.31407035175879394	0.9999808538683652
-0.3090452261306533	0.9999808480795876
-0.30402010050251255	0.9999808111023173
-0.2989949748743717	0.999980606179597
-0.2939698492462312	0.9999795262097839
-0.2889447236180904	0.9999739434274758
-0.2839195979899498	0.9999452572221024
-0.27889447236180914	0.9997985372429602
-0.27386934673366836	0.9992712805589906
-0.2688442211055277	0.9983946419484767
-0.2638190954773869	0.9973499686130411
-0.2587939698492462	0.9962670069549692
-0.25376884422110546	0.9951555866230533
-0.24874371859296485	0.9939497545401331
-0.24371859296482407	0.9925834129750177
-0.23869346733668356	0.9910327025233856
-0.23366834170854278	0.9893099614767629
-0.22864321608040195	0.9874356538262555
-0.22361809045226144	0.9854187162840737
-0.21859296482412055	0.9832552254627049
-0.21356783919597994	0.9809369431417141
-0.2085427135678392	0.9784582652155083
-0.20351758793969843	0.9758173256847815
-0.19849246231155782	0.9730137168934065
-0.19346733668341715	0.9700464918377372
-0.18844221105527642	0.9669138039723734
-0.1834170854271357	0.9636134783724647
-0.17839195979899508	0.9601435023978253
-0.1733668341708542	0.9565021055846953
-0.16834170854271352	0.9526876313216527
-0.16331658291457285	0.9486984419075107
-0.15829145728643207	0.9445329160209016
-0.15326633165829157	0.9401894837339809
-0.14824120603015079	0.9356666500488334
-0.14321608040201012	0.9309630008146681
-0.13819095477386945	0.9260772041062988
-0.13316582914572866	0.9210080151931737
-0.12814070351758794	0.9157542847628866
-0.12311557788944727	0.9103149678011268
-0.11809045226130649	0.9046891321089692
-0.11306532663316582	0.8988759667673023
-0.10804020100502515	0.8928747909444079
-0.10301507537688442	0.8866850631027928
-0.0979899497487437	0.8803063905044648
-0.09296482412060308	0.8737385389416521
-0.08793969849246219	0.8669814426659026
-0.08291457286432169	0.8600352144927245
-0.07788944723618091	0.8529001560445448
-0.07286432160804007	0.8455767680820238
-0.06783919597989957	0.8380657608665519
-0.06281407035175879	0.8303680645467804
-0.057788944723618174	0.8224848393211608
-0.05276381909547745	0.8144174847928981
-0.047738693467336724	0.8061676556683502
-0.04271356783919594	0.7977372655455957
-0.03768844221105527	0.789128366974471
-0.03266331658291449	0.7803438073453502
-0.027638190954773822	0.7713881351469293
-0.022613065326633208	0.7622484713996223
-0.017587939698492427	0.7529342478350565
-0.012562814070351758	0.7438145942158992
-0.007537688442211088	0.7337359105025317
-0.0025125628140702516	0.7173107721417069
0.0025125628140704737	0.7085944514567458
0.007537688442211088	0.7025853155786921
0.012562814070351758	0.6934247335782826
0.017587939698492594	0.683360398452942
0.022613065326633208	0.6729701137321322
0.027638190954773822	0.6624063688602395
0.03266331658291444	0.6517129891579272
0.03768844221105533	0.6409064817250106
0.04271356783919594	0.6299975087627926
0.04773869346733667	0.6189957118270261
0.052763819095477504	0.6079071221283893
0.057788944723618174	0.5967288270872084
0.06281407035175879	0.585451929949146
0.0678391959798994	0.5740857641034969
0.07286432160804024	0.5626980465422008
0.07788944723618091	0.551432163325439
0.08291457286432152	0.5404517910116736
0.08793969849246236	0.5298112578926302
0.09296482412060308	0.5193354650873421
0.0979899497487437	0.5086328217600757
0.10301507537688437	0.49729214791063386
0.1080402010050252	0.48515935696285256
0.11306532663316582	0.4724811184194329
0.11809045226130643	0.4597740267993493
0.12311557788944733	0.4475056207293694
0.12814070351758794	0.43583990886432505
0.13316582914572866	0.4246266710743128
0.13819095477386928	0.41359007625954014
0.14321608040201012	0.4025321146647884
0.14824120603015079	0.39141080691994584
0.1532663316582914	0.3802901177521029
0.15829145728643224	0.3692491703997181
0.16331658291457285	0.35832935426571866
0.16834170854271352	0.34753503106221334
0.17336683417085413	0.33685812555820044
0.17839195979899508	0.3262959596739111
0.1834170854271357	0.3158538991288637
0.18844221105527637	0.30554038634769404
0.1934673366834172	0.2953628538726205
0.19849246231155782	0.28532694509924184
0.20351758793969843	0.2754373825715351
0.20854271356783927	0.2656986813633743
0.21356783919597994	0.25611526636667936
0.21859296482412055	0.24669133096177828
0.22361809045226128	0.23743073981460158
0.2286432160804021	0.22833702408837778
0.23366834170854278	0.21941340754257374
0.2386934673366834	0.21066282341868323
0.24371859296482423	0.20208792071508394
0.24874371859296485	0.19369106903910713
0.25376884422110546	0.18547436587232247
0.25879396984924613	0.1774396455084767
0.26381909547738697	0.16958848846922486
0.2688442211055277	0.16192223106202708
0.2738693467336683	0.15444197514022953
0.2788944723618092	0.1471485980820171
0.2839195979899498	0.14004276291684056
0.2889447236180904	0.1331249285148306
0.29396984924623104	0.12639535977296074
0.2989949748743719	0.11985413774475578
0.30402010050251255	0.11350116966602797
0.30904522613065316	0.10733619883359757
0.3140703517587941	0.10135881429917695
0.3190954773869347	0.09556846034596385
0.3241206030150754	0.08996444572048864
0.329145728643216	0.08454595259684879
0.33417085427135684	0.07931204525470475
0.33919597989949746	0.07426167845631851
0.3442211055276381	0.06939370551148101
0.34924623115577896	0.064706886022401
0.3542713567839196	0.06019989330352812
0.3592964824120603	0.055871321473884634
0.36432160804020114	0.051719692221801616
0.3693467336683418	0.047743461243963635
0.3743718592964824	0.04394102436226779
0.37939698492462304	0.040310723323181405
0.3844221105527639	0.036850851285430045
0.38944723618090454	0.03355965800389565
0.39447236180904516	0.030435354721122174
0.3994974874371861	0.027476118780697827
0.4045226130653267	0.024680097972538607
0.40954773869346733	0.02204541460205994
0.414572864321608	0.01957016925032645
0.41959798994974884	0.017252444196922283
0.42462311557788945	0.015090306569361892
0.42964824120603007	0.013081811479910797
0.43467336683417096	0.011225005583635216
0.4396984924623116	0.009517931307435843
0.4447236180904523	0.00795863107366954
0.4497487437185929	0.006545149190696723
0.4547738693467338	0.005275527709814233
0.4597989949748744	0.004147793632169598
0.46482412060301503	0.0031599408856194
0.46984924623115587	0.0023099221646907197
0.4748743718592965	0.0015956792672927184
0.47989949748743715	0.0010152463058917037
0.48492462311557777	0.0005669441548892167
0.4899497487437187	0.0002496336825190954
0.49497487437185933	6.2904953940004e-5
0.5	2.2422583994909014e-6
0.5050251256281408	6.386277219501901e-5
0.5100502512562815	0.0002479763215727487
0.5150753768844221	0.0005532108902499539
0.5201005025125627	0.0009778251352288835
0.5251256281407035	0.0015199305716131022
0.5301507537688441	0.002177630078826237
0.535175879396985	0.002949077365319444
0.5402010050251258	0.0038324855506289214
0.5452261306532664	0.0048261139216816545
0.550251256281407	0.005928252137771881
0.5552763819095479	0.007137210085695931
0.5603015075376885	0.008451314062955422
0.5653266331658291	0.009868906828945201
0.5703517587939697	0.011388348946290363
0.5753768844221105	0.013008019928878732
0.5804020100502514	0.01472631877664084
0.585427135678392	0.01654166404225864
0.5904522613065328	0.018452493696083268
0.5954773869346734	0.020457264963984582
0.6005025125628141	0.02255445419519202
0.6055276381909547	0.024742556751195084
0.6105527638190955	0.027020086892045492
0.6155778894472361	0.029385577645707536
0.6206030150753767	0.03183758065768247
0.6256281407035178	0.03437466602387698
0.6306532663316584	0.03699542211037604
0.635678391959799	0.03969845536254547
0.6407035175879396	0.04248239010477914
0.6457286432160805	0.04534586833174276
0.6507537688442211	0.04828754949191657
0.6557788944723617	0.05130611026428679
0.6608040201005025	0.054400244329038915
0.6658291457286434	0.05756866213305511
0.670854271356784	0.06081009065094886
0.6758793969849246	0.064123273142305
0.6809045226130654	0.06750696890573797
0.6859296482412061	0.07095995303033364
0.6909547738693467	0.07448101614499501
0.6959798994974875	0.07806896416617135
0.7010050251256281	0.08172261804441014
0.7060301507537687	0.085440813510135
0.7110552763819096	0.08922240081901806
0.7160804020100504	0.09306624449728358
0.721105527638191	0.0969712230872501
0.7261306532663316	0.10093622889339052
0.7311557788944725	0.10496016772916397
0.7361809045226131	0.10904195866484938
0.7412060301507537	0.11318053377658852
0.7462311557788945	0.11737483789682575
0.7512562814070352	0.12162382836631211
0.756281407035176	0.12592647478782446
0.7613065326633166	0.13028175878173262
0.7663316582914574	0.13468867374353366
0.771356783919598	0.1391462246034568
0.7763819095477387	0.1436534275882309
0.7814070351758795	0.1482093099850923
0.7864321608040201	0.15281290990810176
0.7914572864321607	0.15746327606682703
0.7964824120603013	0.16215946753743904
0.8015075376884424	0.16690055353626038
0.806532663316583	0.1716856131957965
0.8115577889447236	0.17651373534327322
0.8165829145728645	0.18138401828169548
0.8216080402010051	0.18629556957343846
0.8266331658291457	0.19124750582637365
0.8316582914572863	0.19623895248252865
0.8366834170854272	0.201269043609274
0.8417085427135678	0.20633692169302614
0.8467336683417086	0.21144173743545044
0.8517587939698494	0.21658264955214604
0.85678391959799	0.22175882457378865
0.8618090452261307	0.22696943664970692
0.8668341708542713	0.23221366735386184
0.8718592964824121	0.23749070549319934
0.8768844221105527	0.2427997469183411
0.8819095477386933	0.24813999433657835
0.8869346733668344	0.25351065712713
0.891959798994975	0.2589109511586259
0.8969849246231156	0.26434009860877383
0.9020100502512562	0.26979732778616666
0.9070351758793971	0.2752818729541865
0.9120603015075377	0.2807929741569603
0.9170854271356783	0.2863298770473205
0.9221105527638191	0.2918918327167237
0.9271356783919598	0.2974780975270789
0.9321608040201006	0.3030879329444373
0.9371859296482414	0.3087206053744944
0.942211055276382	0.31437538599985343
0.9472361809045227	0.3200515506190012
0.9522613065326633	0.3257483794869448
0.9572864321608041	0.3314651571574591
0.9623115577889447	0.3372011723268919
0.9673366834170853	0.342955717679477
0.9723618090452262	0.3487280897341035
0.977386934673367	0.3545175886924874
0.9824120603015076	0.3603235182886965
0.9874371859296482	0.3661451856399738
0.9924623115577891	0.37198190109880935
0.9974874371859297	0.37783297810620753


==> input/burgers_2ndorder_2.dat <==
-0.9974874371859297	0.3122338541467151
-0.9924623115577891	0.31686062497798595
-0.9874371859296482	0.32149886195666266
-0.9824120603015076	0.3261482282026669
-0.9773869346733669	0.3308083901441192
-0.9723618090452262	0.3354790174010154
-0.9673366834170855	0.3401597826714251
-0.9623115577889447	0.3448503616201039
-0.9572864321608041	0.3495504327694172
-0.9522613065326633	0.3542596773924759
-0.9472361809045227	0.35897777940838765
-0.942211055276382	0.3637044252795303
-0.9371859296482413	0.36843930391075735
-0.9321608040201006	0.373182106550448
-0.9271356783919598	0.3779325266933165
-0.9221105527638191	0.3826902599849
-0.9170854271356784	0.3874550041276431
-0.9120603015075377	0.3922264587885023
-0.9070351758793971	0.39700432550799614
-0.9020100502512564	0.4017883076106244
-0.8969849246231156	0.4065781101165882
-0.891959798994975	0.41137343965473877
-0.8869346733668343	0.41617400437668844
-0.8819095477386935	0.42097951387201565
-0.8768844221105527	0.42578967908450044
-0.8718592964824121	0.43060421222932593
-0.8668341708542713	0.435422826711184
-0.8618090452261307	0.4402452370432233
-0.85678391959799	0.4450711587667802
-0.8517587939698493	0.4499003083718332
-0.8467336683417086	0.4547324032181235
-0.8417085427135678	0.45956716145688414
-0.8366834170854272	0.46440430195312055
-0.8316582914572865	0.4692435442083891
-0.8266331658291457	0.4740846082840162
-0.8216080402010051	0.47892721472470495
-0.8165829145728645	0.48377108448247547
-0.8115577889447236	0.4886159388408847
-0.806532663316583	0.4934614993394733
-0.8015075376884423	0.49830748769838623
-0.7964824120603015	0.5031536257431153
-0.7914572864321607	0.50799963532931
-0.7864321608040201	0.5128452382676059
-0.7814070351758794	0.517690156248416
-0.7763819095477387	0.522534110766635
-0.771356783919598	0.5273768230462028
-0.7663316582914573	0.5322180139644752
-0.7613065326633166	0.5370574039763467
-0.756281407035176	0.541894713038076
-0.7512562814070352	0.5467296605307568
-0.7462311557788945	0.5515619651833816
-0.7412060301507537	0.5563913449954442
-0.7361809045226131	0.5612175171590241
-0.7311557788944725	0.5660401979802986
-0.7261306532663316	0.5708591028004238
-0.721105527638191	0.5756739459157285
-0.7160804020100504	0.5804844404971632
-0.7110552763819096	0.5852902985089413
-0.7060301507537688	0.590091230626317
-0.7010050251256281	0.5948869461524324
-0.6959798994974874	0.5996771529341773
-0.6909547738693467	0.6044615572769895
-0.6859296482412061	0.6092398638585377
-0.6809045226130654	0.6140117756412146
-0.6758793969849247	0.6187769937833726
-0.670854271356784	0.6235352175492326
-0.6658291457286434	0.6282861442173903
-0.6608040201005025	0.63302946898785
-0.6557788944723617	0.637764884887504
-0.6507537688442211	0.642492082673984
-0.6457286432160805	0.6472107507377989
-0.6407035175879396	0.6519205750026784
-0.635678391959799	0.6566212388240353
-0.6306532663316584	0.6613124228854562
-0.6256281407035176	0.665993805093132
-0.6206030150753769	0.6706650604681297
-0.6155778894472361	0.67532586103641
-0.6105527638190955	0.6799758757164879
-0.6055276381909549	0.6846147702046317
-0.6005025125628141	0.6892422068574922
-0.5954773869346734	0.6938578445720476
-0.5904522613065327	0.6984613386627494
-0.585427135678392	0.7030523407357475
-0.5804020100502514	0.7076304985600667
-0.5753768844221105	0.7121954559356054
-0.5703517587939698	0.7167468525578231
-0.5653266331658291	0.72128432387897
-0.5603015075376885	0.725807500965717
-0.5552763819095476	0.7303160103530297
-0.550251256281407	0.7348094738941298
-0.5452261306532664	0.7392875086063768
-0.5402010050251258	0.743749726512899
-0.535175879396985	0.7481957344797908
-0.5301507537688441	0.7526251340486925
-0.5251256281407035	0.7570375212645541
-0.5201005025125629	0.761432486498381
-0.5150753768844221	0.7658096142647454
-0.5100502512562815	0.7701684830338438
-0.5050251256281408	0.7745086650378668
-0.5	0.7788297260714356
-0.49497487437185933	0.7831312252858562
-0.48994974874371866	0.7874127149769181
-0.4849246231155778	0.7916737403659658
-0.47989949748743715	0.7959138393739468
-0.4748743718592965	0.8001325423881326
-0.4698492462311557	0.8043293720211926
-0.4648241206030152	0.8085038428622868
-0.4597989949748744	0.8126554612198227
-0.45477386934673364	0.8167837248555109
-0.4497487437185931	0.8208881227093308
-0.4447236180904523	0.8249681346150001
-0.4396984924623116	0.8290232310055239
-0.4346733668341709	0.8330528726083725
-0.4296482412060301	0.83705651012982
-0.42462311557788945	0.8410335839279471
-0.4195979899497488	0.8449835236737885
-0.41457286432160806	0.8489057480000787
-0.40954773869346733	0.8527996641370182
-0.4045226130653267	0.8566646675344556
-0.39949748743718594	0.8605001414698462
-0.39447236180904516	0.8643054566413152
-0.38944723618090454	0.8680799707451147
-0.3844221105527637	0.8718230280367295
-0.3793969849246232	0.87553395887484
-0.3743718592964824	0.8792120792473136
-0.3693467336683418	0.8828566902783438
-0.3643216080402011	0.8864670777158106
-0.3592964824120603	0.8900425113978798
-0.3542713567839196	0.8935822446978062
-0.3492462311557789	0.8970855139458513
-0.3442211055276382	0.9005515378271637
-0.33919597989949746	0.9039795167543894
-0.33417085427135684	0.9073686322136707
-0.32914572864321606	0.9107180460826212
-0.3241206030150754	0.9140268999189389
-0.3190954773869347	0.9172943142184431
-0.31407035175879394	0.9205193876409766
-0.3090452261306533	0.9237011962012877
-0.30402010050251255	0.926838792420881
-0.2989949748743717	0.9299312044398551
-0.2939698492462312	0.9329774350964344
-0.2889447236180904	0.9359764609839248
-0.2839195979899498	0.9389272314650492
-0.27889447236180914	0.9418286675687843
-0.27386934673366836	0.9446796607177489
-0.2688442211055277	0.94747907147
-0.2638190954773869	0.9502257287440252
-0.2587939698492462	0.952918429592712
-0.25376884422110546	0.9555559379535636
-0.24874371859296485	0.9581369796902537
-0.24371859296482407	0.9606602352443271
-0.23869346733668356	0.9631243411885465
-0.23366834170854278	0.9655279134669551
-0.22864321608040195	0.9678695736216635
-0.22361809045226144	0.9701479068864743
-0.21859296482412055	0.9723613067419683
-0.21356783919597994	0.9745078707128424
-0.2085427135678392	0.9765857392438887
-0.20351758793969843	0.9785939295274692
-0.19849246231155782	0.9805325047669603
-0.19346733668341715	0.9824002278519498
-0.18844221105527642	0.9841906047815544
-0.1834170854271357	0.9858932410180852
-0.17839195979899508	0.9875075600613653
-0.1733668341708542	0.9890583523436146
-0.16834170854271352	0.9905778417847292
-0.16331658291457285	0.9920360722231049
-0.15829145728643207	0.9932962954334841
-0.15326633165829157	0.9942468465095498
-0.14824120603015079	0.9951017748838124
-0.14321608040201012	0.9964441931300716
-0.13819095477386945	0.9984707919030292
-0.13316582914572866	0.999905723161187
-0.12814070351758794	0.9999808534233549
-0.12311557788944727	0.9999808534209382
-0.11809045226130649	0.9999808534015561
-0.11306532663316582	0.9999808532872858
-0.10804020100502515	0.9999808526639599
-0.10301507537688442	0.9999808493576376
-0.0979899497487437	0.9999808319821539
-0.09296482412060308	0.9999807408824775
-0.08793969849246219	0.9999802630316361
-0.08291457286432169	0.9999777521910207
-0.07788944723618091	0.999964537828345
-0.07286432160804007	0.99989488714008
-0.06783919597989957	0.999526136831437
-0.06281407035175879	0.9983262167263361
-0.057788944723618174	0.9965219172914008
-0.05276381909547745	0.9946508779806869
-0.047738693467336724	0.9930542007881495
-0.04271356783919594	0.9916905104546122
-0.03768844221105527	0.9902705166716154
-0.03266331658291449	0.9885202484427142
-0.027638190954773822	0.986354090154331
-0.022613065326633208	0.9838510741565454
-0.017587939698492427	0.9811786997956776
-0.012562814070351758	0.9782454514849648
-0.007537688442211088	0.9757649370014333
-0.0025125628140702516	0.9703168682219138
0.0025125628140704737	0.9666362045125213
0.007537688442211088	0.964261138512569
0.012562814070351758	0.9605700930505944
0.017587939698492594	0.9563628666802074
0.022613065326633208	0.9518203999354945
0.027638190954773822	0.9469741565863751
0.03266331658291444	0.9418193611270498
0.03768844221105533	0.9363438164980955
0.04271356783919594	0.9305345663945875
0.04773869346733667	0.9243782898562819
0.052763819095477504	0.9178606179011541
0.057788944723618174	0.910965960410914
0.06281407035175879	0.9036777843709293
0.0678391959798994	0.895978884778004
0.07286432160804024	0.8878514519480846
0.07788944723618091	0.8792770269273112
0.08291457286432152	0.8702364873594336
0.08793969849246236	0.8607101143182229
0.09296482412060308	0.8506777190851612
0.0979899497487437	0.8401188074667874
0.10301507537688437	0.8290127843735511
0.1080402010050252	0.8173392109111101
0.11306532663316582	0.8050781355029017
0.11809045226130643	0.7922105582606396
0.12311557788944733	0.7787190643936682
0.12814070351758794	0.7645884315019217
0.13316582914572866	0.7498059114261505
0.13819095477386928	0.7343618252889349
0.14321608040201012	0.7182525277504559
0.14824120603015079	0.7014856058928425
0.1532663316582914	0.6840792734589242
0.15829145728643224	0.6660457940802924
0.16331658291457285	0.6473712879238342
0.16834170854271352	0.6280391484997385
0.17336683417085413	0.608128604027721
0.17839195979899508	0.5879161661477291
0.1834170854271357	0.567816218018428
0.18844221105527637	0.5480929361607032
0.1934673366834172	0.5285450805665848
0.19849246231155782	0.5085165255695521
0.20351758793969843	0.4873653288662268
0.20854271356783927	0.4650603835256776
0.21356783919597994	0.4423407503235845
0.21859296482412055	0.42023185273340213
0.22361809045226128	0.39936084746254785
0.2286432160804021	0.3796899482984573
0.23366834170854278	0.36079949802561584
0.2386934673366834	0.3423369813441662
0.24371859296482423	0.324232383519843
0.24874371859296485	0.3066162638185366
0.25376884422110546	0.2896357174051954
0.25879396984924613	0.2733533691143978
0.26381909547738697	0.25775934466994943
0.2688442211055277	0.24282366701210265
0.2738693467336683	0.22852655524913346
0.2788944723618092	0.21485836771222044
0.2839195979899498	0.20180956044380846
0.2889447236180904	0.18936566103761135
0.29396984924623104	0.17750828017199394
0.2989949748743719	0.1662175938934218
0.30402010050251255	0.15547363335933112
0.30904522613065316	0.14525649385226905
0.3140703517587941	0.13554631450221927
0.3190954773869347	0.12632339539429044
0.3241206030150754	0.11756839010040591
0.329145728643216	0.10926245882349347
0.33417085427135684	0.10138735765570765
0.33919597989949746	0.0939254883988135
0.3442211055276381	0.08685992923598475
0.34924623115577896	0.08017445233397741
0.3542713567839196	0.07385352940509325
0.3592964824120603	0.06788232701373087
0.36432160804020114	0.06224669424757124
0.3693467336683418	0.0569331450455452
0.3743718592964824	0.051928836821904745
0.37939698492462304	0.04722154658156493
0.3844221105527639	0.04279964546364231
0.38944723618090454	0.038652072440883534
0.39447236180904516	0.03476830769501636
0.3994974874371861	0.031138346008824556
0.4045226130653267	0.027752670424109203
0.40954773869346733	0.024602226469307494
0.414572864321608	0.02167839746120715
0.41959798994974884	0.018972981595641147
0.42462311557788945	0.01647817146105632
0.42964824120603007	0.014186535874872175
0.43467336683417096	0.012091002404345005
0.4396984924623116	0.010184837001431354
0.4447236180904523	0.008461616042179432
0.4497487437185929	0.006915187494618591
0.4547738693467338	0.00553962357774088
0.4597989949748744	0.004329177435568863
0.46482412060301503	0.0032782688797779675
0.46984924623115587	0.0023815339959127758
0.4748743718592965	0.0016339727948344437
0.47989949748743715	0.0010312099181765749
0.48492462311557777	0.0005698393152607626
0.4899497487437187	0.0002477526550592676
0.49497487437185933	6.425663357226308e-5
0.5	7.243139994979155e-6
0.5050251256281408	6.786039447732439e-5
0.5100502512562815	0.0002485065714913532
0.5150753768844221	0.0005469326912183935
0.5201005025125627	0.0009602053572140023
0.5251256281407035	0.0014850659760320955
0.5301507537688441	0.002118202285056246
0.535175879396985	0.002856409671982798
0.5402010050251258	0.003696658939228726
0.5452261306532664	0.004636102787528325
0.550251256281407	0.005672052585851876
0.5552763819095479	0.0068019481047224
0.5603015075376885	0.008023332340626712
0.5653266331658291	0.009333835186113117
0.5703517587939697	0.010731164811732665
0.5753768844221105	0.012213103833598636
0.5804020100502514	0.01377750751296995
0.585427135678392	0.015422302224325113
0.5904522613065328	0.01714548344542305
0.5954773869346734	0.018945113203076607
0.6005025125628141	0.020819317206968023
0.6055276381909547	0.02276628193566089
0.6105527638190955	0.024784251849194312
0.6155778894472361	0.026871526797217594
0.6206030150753767	0.0290264596204452
0.6256281407035178	0.03124745391361645
0.6306532663316584	0.033532961916855515
0.635678391959799	0.035881482512767224
0.6407035175879396	0.03829155931746104
0.6457286432160805	0.040761778860355716
0.6507537688442211	0.043290768850034585
0.6557788944723617	0.045877196523357144
0.6608040201005025	0.04851976707421183
0.6658291457286434	0.051217222157682825
0.670854271356784	0.053968338465260494
0.6758793969849246	0.05677192636692909
0.6809045226130654	0.059626828616308365
0.6859296482412061	0.06253191911536192
0.6909547738693467	0.06548610173545831
0.6959798994974875	0.06848830919178367
0.7010050251256281	0.07153750196828024
0.7060301507537687	0.07463266729044489
0.7110552763819096	0.07777281814347269
0.7160804020100504	0.08095699233337741
0.721105527638191	0.08418425158886095
0.7261306532663316	0.0874536807018344
0.7311557788944725	0.0907643867046172
0.7361809045226131	0.09411549808195442
0.7412060301507537	0.097506164016099
0.7462311557788945	0.10093555366330594
0.7512562814070352	0.10440285546017844
0.756281407035176	0.10790727645839374
0.7613065326633166	0.1114480416864188
0.7663316582914574	0.11502439353690264
0.771356783919598	0.11863559117850501
0.7763819095477387	0.12228090999098819
0.7814070351758795	0.1259596410224632
0.7864321608040201	0.12967109046774078
0.7914572864321607	0.1334145791667941
0.7964824120603013	0.1371894421223935
0.8015075376884424	0.1409950280360215
0.806532663316583	0.14483069886122588
0.8115577889447236	0.14869582937360884
0.8165829145728645	0.1525898067566958
0.8216080402010051	0.15651203020296334
0.8266331658291457	0.1604619105293428
0.8316582914572863	0.16443886980655292
0.8366834170854272	0.16844234100164446
0.8417085427135678	0.17247176763317298
0.8467336683417086	0.1765266034384431
0.8517587939698494	0.18060631205229666
0.85678391959799	0.18471036669694155
0.8618090452261307	0.1888382498823432
0.8668341708542713	0.1929894531167238
0.8718592964824121	0.1971634766267356
0.8768844221105527	0.20135982908689584
0.8819095477386933	0.2055780273578899
0.8869346733668344	0.20981759623336785
0.891959798994975	0.2140780681948768
0.8969849246231156	0.21835898317458843
0.9020100502512562	0.22265988832549644
0.9070351758793971	0.22698033779877264
0.9120603015075377	0.23131989252798635
0.9170854271356783	0.23567812001990265
0.9221105527638191	0.24005459415158967
0.9271356783919598	0.24444889497357572
0.9321608040201006	0.24886060851880876
0.9371859296482414	0.2532893266171818
0.942211055276382	0.2577346467153973
0.9472361809045227	0.26219617170195386
0.9522613065326633	0.26667350973704734
0.9572864321608041	0.271166274087187
0.9623115577889447	0.27567408296433676
0.9673366834170853	0.2801965593693973
0.9723618090452262	0.2847333309398544
0.977386934673367	0.2892840298014251
0.9824120603015076	0.29384829242353866
0.9874371859296482	0.2984257594784983
0.9924623115577891	0.3030160757041739
0.9974874371859297	0.3076188897700821


==> input/burgers_2ndorder_3.dat <==
-0.9974874371859297	0.2546530745051096
-0.9924623115577891	0.2582943869135361
-0.9874371859296482	0.2619445513651997
-0.9824120603015076	0.26560337853358285
-0.9773869346733669	0.26927068192083264
-0.9723618090452262	0.27294627777167546
-0.9673366834170855	0.27662998498998037
-0.9623115577889447	0.28032162505786223
-0.9572864321608041	0.2840210219572166
-0.9522613065326633	0.2877280020935876
-0.9472361809045227	0.291442394222272
-0.942211055276382	0.29516402937656677
-0.9371859296482413	0.29889274079807293
-0.9321608040201006	0.3026283638689714
-0.9271356783919598	0.3063707360461907
-0.9221105527638191	0.3101196967973888
-0.9170854271356784	0.313875087538676
-0.9120603015075377	0.31763675157400706
-0.9070351758793971	0.3214045340361774
-0.9020100502512564	0.3251782818293553
-0.8969849246231156	0.32895784357309016
-0.891959798994975	0.3327430695477355
-0.8869346733668343	0.33653381164123103
-0.8819095477386935	0.3403299232971861
-0.8768844221105527	0.3441312594642148
-0.8718592964824121	0.34793767654646846
-0.8668341708542713	0.35174903235531874
-0.8618090452261307	0.35556518606214377
-0.85678391959799	0.35938599815217087
-0.8517587939698493	0.36321133037933323
-0.8467336683417086	0.3670410457220974
-0.8417085427135678	0.3708750083402219
-0.8366834170854272	0.3747130835324066
-0.8316582914572865	0.37855513769479565
-0.8266331658291457	0.38240103828029626
-0.8216080402010051	0.3862506537586798
-0.8165829145728645	0.39010385357742866
-0.8115577889447236	0.39396050812329686
-0.806532663316583	0.39782048868455183
-0.8015075376884423	0.4016836674138667
-0.7964824120603015	0.40554991729183176
-0.7914572864321607	0.409419112091057
-0.7864321608040201	0.4132911263408357
-0.7814070351758794	0.4171658352923423
-0.7763819095477387	0.42104311488433704
-0.771356783919598	0.424922841709351
-0.7663316582914573	0.4288048929803264
-0.7613065326633166	0.43268914649768603
-0.756281407035176	0.43657548061680823
-0.7512562814070352	0.440463774215883
-0.7462311557788945	0.44435390666412594
-0.7412060301507537	0.44824575779032655
-0.7361809045226131	0.45213920785170986
-0.7311557788944725	0.4560341375030872
-0.7261306532663316	0.45993042776627596
-0.721105527638191	0.4638279599997664
-0.7160804020100504	0.46772661586861386
-0.7110552763819096	0.4716262773145375
-0.7060301507537688	0.4755268265262021
-0.7010050251256281	0.47942814590966587
-0.6959798994974874	0.483330118058972
-0.6909547738693467	0.4872326257268652
-0.6859296482412061	0.4911355517956122
-0.6809045226130654	0.49503877924790884
-0.6758793969849247	0.4989421911378525
-0.670854271356784	0.5028456705619604
-0.6658291457286434	0.5067491006302162
-0.6608040201005025	0.5106523644371245
-0.6557788944723617	0.514555345032753
-0.6507537688442211	0.518457925393745
-0.6457286432160805	0.5223599883942814
-0.6407035175879396	0.5262614167769742
-0.635678391959799	0.5301620931236694
-0.6306532663316584	0.5340618998261437
-0.6256281407035176	0.5379607190566724
-0.6206030150753769	0.5418584327384478
-0.6155778894472361	0.5457549225158321
-0.6105527638190955	0.5496500697244195
-0.6055276381909549	0.5535437553608907
-0.6005025125628141	0.5574358600526372
-0.5954773869346734	0.5613262640271348
-0.5904522613065327	0.5652148470810441
-0.585427135678392	0.5691014885490174
-0.5804020100502514	0.5729860672721886
-0.5753768844221105	0.5768684615663253
-0.5703517587939698	0.580748549189618
-0.5653266331658291	0.5846262073100826
-0.5603015075376885	0.5885013124725538
-0.5552763819095476	0.5923737405652449
-0.550251256281407	0.5962433667858469
-0.5452261306532664	0.6001100656071421
-0.5402010050251258	0.6039737107421056
-0.535175879396985	0.607834175108468
-0.5301507537688441	0.6116913307927101
-0.5251256281407035	0.6155450490134611
-0.5201005025125629	0.6193952000842718
-0.5150753768844221	0.6232416533757311
-0.5100502512562815	0.6270842772768948
-0.5050251256281408	0.6309229391559932
-0.5	0.6347575053203866
-0.49497487437185933	0.6385878409757306
-0.48994974874371866	0.6424138101843189
-0.4849246231155778	0.6462352758225628
-0.47989949748743715	0.6500520995375731
-0.4748743718592965	0.6538641417028013
-0.4698492462311557	0.6576712613726997
-0.4648241206030152	0.6614733162363622
-0.4597989949748744	0.6652701625700947
-0.45477386934673364	0.6690616551888723
-0.4497487437185931	0.6728476473966369
-0.4447236180904523	0.6766279909353841
-0.4396984924623116	0.6804025359329883
-0.4346733668341709	0.684171130849712
-0.4296482412060301	0.6879336224233445
-0.42462311557788945	0.6916898556129112
-0.4195979899497488	0.695439673540892
-0.41457286432160806	0.6991829174338895
-0.40954773869346733	0.7029194265616769
-0.4045226130653267	0.7066490381745595
-0.39949748743718594	0.710371587438978
-0.39447236180904516	0.7140869073712781
-0.38944723618090454	0.7177948287695707
-0.3844221105527637	0.7214951801435976
-0.3793969849246232	0.7251877876425205
-0.3743718592964824	0.7288724749805424
-0.3693467336683418	0.7325490633602717
-0.3643216080402011	0.7362173713937252
-0.3592964824120603	0.7398772150208732
-0.3542713567839196	0.7435284074256182
-0.3492462311557789	0.7471707589490931
-0.3442211055276382	0.7508040770001645
-0.33919597989949746	0.7544281659630157
-0.33417085427135684	0.758042827101679
-0.32914572864321606	0.7616478584613858
-0.3241206030150754	0.7652430547665848
-0.3190954773869347	0.7688282073154854
-0.31407035175879394	0.7724031038709629
-0.3090452261306533	0.7759675285476635
-0.30402010050251255	0.7795212616951334
-0.2989949748743717	0.7830640797767876
-0.2939698492462312	0.7865957552445269
-0.2889447236180904	0.790116056408796
-0.2839195979899498	0.7936247473038722
-0.27889447236180914	0.7971215875481555
-0.27386934673366836	0.8006063321992217
-0.2688442211055277	0.8040787316033873
-0.2638190954773869	0.8075385312395181
-0.2587939698492462	0.8109854715568043
-0.25376884422110546	0.8144192878061981
-0.24874371859296485	0.8178397098652074
-0.24371859296482407	0.8212464620557066
-0.23869346733668356	0.8246392629544166
-0.23366834170854278	0.8280178251956781
-0.22864321608040195	0.8313818552661267
-0.22361809045226144	0.834731053290846
-0.21859296482412055	0.8380651128105601
-0.21356783919597994	0.8413837205493901
-0.2085427135678392	0.8446865561726753
-0.20351758793969843	0.8479732920343265
-0.19849246231155782	0.8512435929131481
-0.19346733668341715	0.8544971157375235
-0.18844221105527642	0.857733509297826
-0.1834170854271357	0.8609524139458742
-0.17839195979899508	0.8641534612807027
-0.1733668341708542	0.8673362738198758
-0.16834170854271352	0.8705004646555162
-0.16331658291457285	0.8736456370941666
-0.15829145728643207	0.876771384279541
-0.15326633165829157	0.8798772887971551
-0.14824120603015079	0.8829629222597561
-0.14321608040201012	0.8860278448723979
-0.13819095477386945	0.8890716049759416
-0.13316582914572866	0.8920937385676674
-0.12814070351758794	0.8950937687975737
-0.12311557788944727	0.8980712054387721
-0.11809045226130649	0.9010255443302145
-0.11306532663316582	0.9039562667899473
-0.10804020100502515	0.9068628389972697
-0.10301507537688442	0.9097447113424978
-0.0979899497487437	0.9126013177427627
-0.09296482412060308	0.9154320749204121
-0.08793969849246219	0.9182363816372824
-0.08291457286432169	0.9210136178768852
-0.07788944723618091	0.9237631439739743
-0.07286432160804007	0.9264842997097952
-0.06783919597989957	0.929176403402759
-0.06281407035175879	0.9318387510033386
-0.057788944723618174	0.934470615041053
-0.05276381909547745	0.9370712434708254
-0.047738693467336724	0.9396398569065088
-0.04271356783919594	0.94217565219569
-0.03768844221105527	0.9446777734827245
-0.03266331658291449	0.9471454622707864
-0.027638190954773822	0.949577282690487
-0.022613065326633208	0.9519751534129497
-0.017587939698492427	0.9543234465799278
-0.012562814070351758	0.9566965813924788
-0.007537688442211088	0.9587075948103944
-0.0025125628140702516	0.9623036379665136
0.0025125628140704737	0.9644297902661763
0.007537688442211088	0.9657447921863204
0.012562814070351758	0.967655140670283
0.017587939698492594	0.9696727622672258
0.022613065326633208	0.9716797442626637
0.027638190954773822	0.9736469848452781
0.03266331658291444	0.9755673603424015
0.03768844221105533	0.9774392291988714
0.04271356783919594	0.9792606490562342
0.04773869346733667	0.981026514497531
0.052763819095477504	0.9827297153719013
0.057788944723618174	0.9843671069932335
0.06281407035175879	0.9859463732754143
0.0678391959798994	0.9874864163632179
0.07286432160804024	0.9890020558455029
0.07788944723618091	0.9904651486579709
0.08291457286432152	0.9917687329777326
0.08793969849246236	0.9927939588905749
0.09296482412060308	0.9936606688195538
0.0979899497487437	0.9949305346267074
0.10301507537688437	0.9971329176907686
0.1080402010050252	0.9994763454629683
0.11306532663316582	0.9999808438694986
0.11809045226130643	0.9999808438653353
0.12311557788944733	0.9999808438277518
0.12814070351758794	0.9999808436242045
0.13316582914572866	0.9999808426707459
0.13819095477386928	0.9999808381615792
0.14321608040201012	0.9999808151085651
0.14824120603015079	0.999980687228291
0.1532663316582914	0.9999799723452999
0.15829145728643224	0.9999782036780824
0.16331658291457285	0.9999763244589392
0.16834170854271352	0.9999747951290752
0.17336683417085413	0.9999717165224832
0.17839195979899508	0.9999606683609914
0.1834170854271357	0.9999111884710781
0.18844221105527637	0.9996648711715284
0.1934673366834172	0.9985273725278901
0.19849246231155782	0.9960921685532255
0.20351758793969843	0.9930928454766234
0.20854271356783927	0.9903559707365346
0.21356783919597994	0.9882812912293678
0.21859296482412055	0.9866655066240716
0.22361809045226128	0.984921303303609
0.2286432160804021	0.9824873345461025
0.23366834170854278	0.9791525869615925
0.2386934673366834	0.9751010323069634
0.24371859296482423	0.9706810333387008
0.24874371859296485	0.9661045800146545
0.25376884422110546	0.9613097926023422
0.25879396984924613	0.9560512882851082
0.26381909547738697	0.9500896476412309
0.2688442211055277	0.9433056193008837
0.2738693467336683	0.935670100133431
0.2788944723618092	0.927134666074106
0.2839195979899498	0.9175751385370942
0.2889447236180904	0.9068223760124743
0.29396984924623104	0.8944433234393274
0.2989949748743719	0.8792525372461859
0.30402010050251255	0.861225823200572
0.30904522613065316	0.8454535607027889
0.3140703517587941	0.8312838115878436
0.3190954773869347	0.7682082777164947
0.3241206030150754	0.5263751932018274
0.329145728643216	0.26547835644832285
0.33417085427135684	0.17076845451381864
0.33919597989949746	0.15729095967729823
0.3442211055276381	0.1464631245745677
0.34924623115577896	0.1316627798274295
0.3542713567839196	0.11566455127811921
0.3592964824120603	0.10156601339403809
0.36432160804020114	0.08982828532047073
0.3693467336683418	0.0797630561552758
0.3743718592964824	0.07084262423670035
0.37939698492462304	0.06284979132577695
0.3844221105527639	0.055679634763665956
0.38944723618090454	0.04923994006325211
0.39447236180904516	0.043443427006889114
0.3994974874371861	0.03821568231230731
0.4045226130653267	0.03349574055533937
0.40954773869346733	0.029232953910443286
0.414572864321608	0.025384304466527466
0.41959798994974884	0.021912784591206522
0.42462311557788945	0.018786339985891506
0.42964824120603007	0.01597704094618324
0.43467336683417096	0.013460390168715773
0.4396984924623116	0.011214745879510588
0.4447236180904523	0.009220839327215303
0.4497487437185929	0.007461369648953662
0.4547738693467338	0.005920675382396564
0.4597989949748744	0.00458449943637608
0.46482412060301503	0.00343987485156098
0.46984924623115587	0.0024751574576869443
0.4748743718592965	0.001680214835314641
0.47989949748743715	0.0010467459074005555
0.48492462311557777	0.0005686507265587884
0.4899497487437187	0.00024229618912402314
0.49497487437185933	6.643282955946035e-5
0.5	1.62175987955257e-5
0.5050251256281408	7.534907084054216e-5
0.5100502512562815	0.00025113230536841875
0.5150753768844221	0.0005405321397814495
0.5201005025125627	0.0009395285077258794
0.5251256281407035	0.001443590368112934
0.5301507537688441	0.0020480695585998465
0.535175879396985	0.002748468429492857
0.5402010050251258	0.0035405831165341304
0.5452261306532664	0.004420550278088889
0.550251256281407	0.00538483302647646
0.5552763819095479	0.0064301779685839045
0.5603015075376885	0.007553566003307448
0.5653266331658291	0.008752169527804339
0.5703517587939697	0.010023320701036273
0.5753768844221105	0.011364490358084716
0.5804020100502514	0.012773274834281518
0.585427135678392	0.014247387548317282
0.5904522613065328	0.015784652819515056
0.5954773869346734	0.017383000349446426
0.6005025125628141	0.01904045965144731
0.6055276381909547	0.02075515428422259
0.6105527638190955	0.02252529602977831
0.6155778894472361	0.024349179228358702
0.6206030150753767	0.026225175439782505
0.6256281407035178	0.0281517285191223
0.6306532663316584	0.030127350121624104
0.635678391959799	0.032150615605665435
0.6407035175879396	0.03422016028352233
0.6457286432160805	0.036334675969429124
0.6507537688442211	0.03849290778324901
0.6557788944723617	0.04069365117880898
0.6608040201005025	0.04293574917471679
0.6658291457286434	0.0452180897711247
0.670854271356784	0.04753960353887777
0.6758793969849246	0.04989926136879281
0.6809045226130654	0.05229607236939225
0.6859296482412061	0.05472908190186958
0.6909547738693467	0.05719736974164938
0.6959798994974875	0.05970004835665765
0.7010050251256281	0.06223626129326144
0.7060301507537687	0.06480518166168009
0.7110552763819096	0.0674060107134493
0.7160804020100504	0.0700379765042064
0.721105527638191	0.07270033263566279
0.7261306532663316	0.07539235707114816
0.7311557788944725	0.07811335101957231
0.7361809045226131	0.08086263788306317
0.7412060301507537	0.0836395622639169
0.7462311557788945	0.08644348902683988
0.7512562814070352	0.08927380241277864
0.756281407035176	0.09212990520092167
0.7613065326633166	0.09501121791572077
0.7663316582914574	0.09791717807601959
0.771356783919598	0.10084723948359642
0.7763819095477387	0.10380087154862816
0.7814070351758795	0.10677755864976611
0.7864321608040201	0.10977679952668162
0.7914572864321607	0.11279810670309354
0.7964824120603013	0.11584100593843108
0.8015075376884424	0.11890503570641596
0.806532663316583	0.12198974669896598
0.8115577889447236	0.12509470135393405
0.8165829145728645	0.1282194734052966
0.8216080402010051	0.13136364745449966
0.8266331658291457	0.13452681856175716
0.8316582914572863	0.13770859185617576
0.8366834170854272	0.14090858216365368
0.8417085427135678	0.14412641365157058
0.8467336683417086	0.14736171948934731
0.8517587939698494	0.1506141415240138
0.85678391959799	0.15388332996997772
0.8618090452261307	0.15716894311223592
0.8668341708542713	0.16047064702231947
0.8718592964824121	0.16378811528630405
0.8768844221105527	0.16712102874426044
0.8819095477386933	0.17046907524055574
0.8869346733668344	0.173831949384452
0.891959798994975	0.17720935232048127
0.8969849246231156	0.1806009915081064
0.9020100502512562	0.184006580510206
0.9070351758793971	0.18742583878994795
0.9120603015075377	0.19085849151564063
0.9170854271356783	0.19430426937317502
0.9221105527638191	0.1977629083856911
0.9271356783919598	0.20123414974012402
0.9321608040201006	0.20471773962030299
0.9371859296482414	0.20821342904629467
0.942211055276382	0.21172097371969903
0.9472361809045227	0.21524013387462154
0.9522613065326633	0.21877067413405976
0.9572864321608041	0.22231236337145724
0.9623115577889447	0.22586497457718935
0.9673366834170853	0.22942828472975874
0.9723618090452262	0.23300207467148906
0.977386934673367	0.23658612898851689
0.9824120603015076	0.24018023589489138
0.9874371859296482	0.24378418712060054
0.9924623115577891	0.2473977778033533
0.9974874371859297	0.25102080638395335

